On Using Retrained and Incremental Machine Learning for Modeling Performance of Adaptable Software: An Empirical Comparison

Given the ever-increasing complexity of adaptable software systems and their commonly hidden internal information (e.g., software runs in the public cloud), machine learning based performance modeling has gained momentum for evaluating, understanding and predicting software performance, which facilitates better informed self-adaptations. As performance data accumulates during the run of the software, updating the performance models becomes necessary. To this end, there are two conventional modeling methods: the retrained modeling that always discard the old model and retrain a new one using all available data; or the incremental modeling that retains the existing model and tunes it using one newly arrival data sample. Generally, literature on machine learning based performance modeling for adaptable software chooses either of those methods according to a general belief, but they provide insufficient evidences or references to justify their choice. This paper is the first to report on a comprehensive empirical study that examines both modeling methods under distinct domains of adaptable software, 5 performance indicators, 8 learning algorithms and settings, covering a total of 1,360 different conditions. Our findings challenge the general belief, which is shown to be only partially correct, and reveal some of the important, statistically significant factors that are often overlooked in existing work, providing evidence-based insights on the choice.

==> tikz/cdf/offBAGGING-LR-All.txt <==
0.0 0.01764705882352941
0.0017000686207581034 0.01764705882352941
0.002360995628866098 0.023529411764705882
0.002990283754667443 0.023529411764705882
0.0035989199241936187 0.029411764705882353
0.0041144886967088975 0.029411764705882353
0.004515693352187273 0.03529411764705882
0.006997473067474849 0.041176470588235294
0.007179512497150639 0.041176470588235294
0.00804111915121191 0.041176470588235294
0.009017429854851074 0.041176470588235294
0.009025734794037957 0.047058823529411764
0.009611951292697702 0.047058823529411764
0.010249157137171103 0.047058823529411764
0.010263454748885813 0.052941176470588235
0.010350358220130395 0.058823529411764705
0.010760942871787225 0.06470588235294118
0.011137936041810403 0.07058823529411765
0.01137731710246792 0.07647058823529412
0.01178077500335339 0.07647058823529412
0.011926418451692868 0.07647058823529412
0.012480783434553623 0.07647058823529412
0.012481983714484834 0.07647058823529412
0.012691632673085042 0.08235294117647059
0.012790618639764571 0.08235294117647059
0.012873444366419014 0.08235294117647059
0.013203986805125283 0.08823529411764706
0.01324525351796904 0.08823529411764706
0.013411577052762174 0.08823529411764706
0.01389838337038681 0.08823529411764706
0.013999286189072318 0.08823529411764706
0.01453374642352483 0.08823529411764706
0.014660571199177217 0.08823529411764706
0.014820701199621264 0.09411764705882353
0.014936496899205972 0.1
0.01534558377885036 0.10588235294117647
0.01582495800555457 0.10588235294117647
0.016145511912657944 0.11176470588235295
0.016334609996706367 0.11176470588235295
0.016706826117930118 0.11176470588235295
0.017146290995137592 0.11764705882352941
0.017147050878904606 0.11764705882352941
0.01725876685833739 0.12352941176470589
0.01733066456768631 0.12352941176470589
0.017346082456484616 0.12352941176470589
0.01744564683800172 0.12941176470588237
0.017553696161485114 0.12941176470588237
0.01831453425973356 0.12941176470588237
0.018450779726695076 0.12941176470588237
0.018554797523450132 0.12941176470588237
0.018746222676212947 0.12941176470588237
0.01888042390239668 0.12941176470588237
0.01895435037022407 0.13529411764705881
0.019099275023791634 0.13529411764705881
0.019148308704988022 0.1411764705882353
0.019382174826399555 0.14705882352941177
0.01946116483214977 0.14705882352941177
0.01966741053780106 0.15294117647058825
0.019843281865022933 0.1588235294117647
0.0198708334384235 0.1588235294117647
0.019937764230828034 0.16470588235294117
0.020279163710950274 0.17058823529411765
0.02066234215506355 0.17058823529411765
0.020769822497894674 0.17058823529411765
0.021159747573134467 0.17647058823529413
0.021313718380563635 0.17647058823529413
0.02164011382346629 0.17647058823529413
0.021770641958019518 0.18235294117647058
0.021903893249511763 0.18823529411764706
0.022158534932838557 0.18823529411764706
0.02225126935081016 0.19411764705882353
0.022491408822938284 0.2
0.022542558316512848 0.2
0.02257385541676058 0.2
0.0225901152650251 0.20588235294117646
0.02284176133788429 0.20588235294117646
0.02314934555088227 0.20588235294117646
0.02318765490887498 0.20588235294117646
0.023202881323187093 0.20588235294117646
0.023396084830221438 0.21176470588235294
0.02346673602975318 0.21764705882352942
0.023521415886416642 0.21764705882352942
0.023625244239106155 0.2235294117647059
0.023708328417077974 0.2235294117647059
0.02417488859906827 0.2235294117647059
0.024221904331437272 0.2235294117647059
0.024370946367725604 0.22941176470588234
0.024377979203860776 0.23529411764705882
0.02451857465978589 0.23529411764705882
0.02524670310835498 0.2411764705882353
0.025337281335705973 0.24705882352941178
0.025548855063809953 0.24705882352941178
0.025675066334005913 0.24705882352941178
0.0260270955945659 0.2529411764705882
0.026147922932005564 0.25882352941176473
0.02672893686996667 0.2647058823529412
0.026847764678520427 0.27058823529411763
0.027076263770521167 0.27058823529411763
0.027080659331859328 0.27058823529411763
0.027220543505180515 0.27058823529411763
0.02726132815930956 0.27058823529411763
0.02748013189347999 0.27058823529411763
0.027678634680201455 0.27058823529411763
0.02793697051957617 0.27647058823529413
0.02811225456866 0.27647058823529413
0.02828103373373967 0.27647058823529413
0.028597054966845982 0.2823529411764706
0.02925820975328292 0.2823529411764706
0.029638034788666587 0.28823529411764703
0.02965620976535759 0.28823529411764703
0.029754636147047746 0.29411764705882354
0.03017375876799857 0.29411764705882354
0.030437327578370088 0.3
0.030792421626297393 0.3
0.03082733967522459 0.3058823529411765
0.030925992399776215 0.31176470588235294
0.03098041461226666 0.31176470588235294
0.03119565971139451 0.31176470588235294
0.03138615659535517 0.3176470588235294
0.03221990197327475 0.3176470588235294
0.032982559611032296 0.3235294117647059
0.03305443530724222 0.3235294117647059
0.03317365215847187 0.3235294117647059
0.033296439651072915 0.32941176470588235
0.0333382319331955 0.3352941176470588
0.03337824464088542 0.3352941176470588
0.033458252193923385 0.3411764705882353
0.03377720862012559 0.34705882352941175
0.03378645576738864 0.34705882352941175
0.03383288742856827 0.35294117647058826
0.034103675262701715 0.3588235294117647
0.034269610046369615 0.36470588235294116
0.03432375645649712 0.37058823529411766
0.03467523159809237 0.3764705882352941
0.034823238795801854 0.38235294117647056
0.03483709329323786 0.38823529411764707
0.035468369635453544 0.3941176470588235
0.03805646112245072 0.3941176470588235
0.03826699574903933 0.3941176470588235
0.03847772112423534 0.3941176470588235
0.03853258258806249 0.4
0.03896133344735048 0.4
0.03939111833155265 0.4
0.03950569688165975 0.4
0.040524180289293006 0.4
0.04082858846781038 0.4
0.040878680273759696 0.4
0.041270999322608797 0.4
0.04198298569796093 0.40588235294117647
0.04312558535414521 0.4117647058823529
0.04345896687447954 0.4176470588235294
0.04381876967544514 0.4176470588235294
0.044457018230595675 0.4235294117647059
0.04449543399193752 0.4294117647058823
0.044731728964308076 0.43529411764705883
0.04684166235540643 0.43529411764705883
0.04701340834329746 0.43529411764705883
0.04844346151067017 0.43529411764705883
0.04915396666922306 0.4411764705882353
0.04953746639317985 0.4411764705882353
0.05212593391177093 0.4470588235294118
0.05363767723903688 0.45294117647058824
0.053690275364254865 0.45294117647058824
0.05641134234574775 0.45294117647058824
0.05858839326305948 0.45294117647058824
0.05983846246186844 0.4588235294117647
0.06078671137099528 0.4647058823529412
0.061098501676140664 0.47058823529411764
0.06173204284154606 0.4764705882352941
0.06180321978782742 0.4823529411764706
0.06407986497185617 0.4823529411764706
0.06417041306709191 0.48823529411764705
0.06597386136093096 0.48823529411764705
0.06749693516228594 0.48823529411764705
0.07065065623980857 0.49411764705882355
0.07413033501037279 0.5
0.0745951252231295 0.5058823529411764
0.07505812054556288 0.5117647058823529
0.07762377416304998 0.5117647058823529
0.07776420166081356 0.5117647058823529
0.0777962166693153 0.5117647058823529
0.0816533572844263 0.5117647058823529
0.08809696211835602 0.5117647058823529
0.09113976374870435 0.5176470588235295
0.09217603981861285 0.5235294117647059
0.09502834484612506 0.5235294117647059
0.09757230687148717 0.5294117647058824
0.09841656331786457 0.5294117647058824
0.0985954387756223 0.5294117647058824
0.1038943258141886 0.5352941176470588
0.10485295255858013 0.5352941176470588
0.10562973296706984 0.5411764705882353
0.10577645046847345 0.5411764705882353
0.10635545498546399 0.5411764705882353
0.10778358231702412 0.5470588235294118
0.1093946169450571 0.5529411764705883
0.11288362553984707 0.5529411764705883
0.11358165220502146 0.5529411764705883
0.11391306239978254 0.5529411764705883
0.11500095800270071 0.5529411764705883
0.11548113347640174 0.5529411764705883
0.1158304237867169 0.5588235294117647
0.11887188720239643 0.5588235294117647
0.11897609074618759 0.5588235294117647
0.1206462815261225 0.5588235294117647
0.12340809537201015 0.5647058823529412
0.12442341905431063 0.5647058823529412
0.12568803880366824 0.5705882352941176
0.12614097983203942 0.5764705882352941
0.1264759509734377 0.5764705882352941
0.1272480542254133 0.5823529411764706
0.12756816165851778 0.5823529411764706
0.13597571556590202 0.5823529411764706
0.13916353535787837 0.5882352941176471
0.1395087160962371 0.5882352941176471
0.14152943749575914 0.5941176470588235
0.14154197478329344 0.5941176470588235
0.14346462061147475 0.5941176470588235
0.14562217546786646 0.6
0.1481603341100488 0.6058823529411764
0.15173450034221692 0.611764705882353
0.15431282251638062 0.6176470588235294
0.1646453194541724 0.6176470588235294
0.16631946733841155 0.6176470588235294
0.16642900159240942 0.6176470588235294
0.16748320588349036 0.6235294117647059
0.17088739097163172 0.6235294117647059
0.17438280219450322 0.6294117647058823
0.17499498030245175 0.6294117647058823
0.17605556414065196 0.6294117647058823
0.1768742440442345 0.6352941176470588
0.17841490536662796 0.6411764705882353
0.17907206907896275 0.6411764705882353
0.18044818921771116 0.6470588235294118
0.18286656164491674 0.6470588235294118
0.1831441921232841 0.6529411764705882
0.1883223162016259 0.6529411764705882
0.19310825841173943 0.6529411764705882
0.1936851465519205 0.6529411764705882
0.19994243157726255 0.6588235294117647
0.2018255704165341 0.6588235294117647
0.20285287448073822 0.6647058823529411
0.2077940290128871 0.6705882352941176
0.21140116480419746 0.6705882352941176
0.2146006912065063 0.6764705882352942
0.21824933408224184 0.6823529411764706
0.21967136533759746 0.6823529411764706
0.21989928984906157 0.6823529411764706
0.2248798931104898 0.6882352941176471
0.2264302161627361 0.6941176470588235
0.22734494268525535 0.7
0.2295223902319557 0.7
0.2317963356777682 0.7
0.24168957116321485 0.7
0.24368330117456616 0.7058823529411765
0.2498810506113799 0.711764705882353
0.25059563341184005 0.7176470588235294
0.2593530104168984 0.7176470588235294
0.2614739757852382 0.7235294117647059
0.26279601407540487 0.7294117647058823
0.26358332534701123 0.7352941176470589
0.26398595774444156 0.7352941176470589
0.2728512116521007 0.7352941176470589
0.2729126762782358 0.7411764705882353
0.283090188194052 0.7411764705882353
0.28622377681763217 0.7411764705882353
0.29570939626111953 0.7470588235294118
0.30064355465392634 0.7529411764705882
0.3059502506752475 0.7529411764705882
0.30697523884520145 0.7588235294117647
0.3152863390300898 0.7588235294117647
0.3180100187717669 0.7588235294117647
0.32150555036109424 0.7647058823529411
0.32775475840828844 0.7647058823529411
0.32972447526200305 0.7705882352941177
0.3368021595411583 0.7764705882352941
0.338005910210548 0.7823529411764706
0.33961553200989164 0.788235294117647
0.34660427474988115 0.7941176470588235
0.3561107516145037 0.8
0.3608142103935616 0.8058823529411765
0.3673967881731748 0.8117647058823529
0.3815441813711956 0.8117647058823529
0.39404249141627323 0.8176470588235294
0.39741500248027045 0.8176470588235294
0.40447719749017674 0.8235294117647058
0.41699294981282203 0.8235294117647058
0.4176238378565632 0.8294117647058824
0.4320624012996884 0.8294117647058824
0.43358242761130966 0.8352941176470589
0.44266286069940736 0.8411764705882353
0.4459333975176646 0.8411764705882353
0.4507422539635551 0.8470588235294118
0.4823001651506351 0.8529411764705882
0.4859361541594925 0.8529411764705882
0.5081982728771557 0.8588235294117647
0.5113642660136084 0.8647058823529412
0.5310552174651948 0.8705882352941177
0.5417648086133803 0.8705882352941177
0.5756599122046695 0.8705882352941177
0.5801283609264622 0.8764705882352941
0.5900584203104303 0.8823529411764706
0.594364925861596 0.888235294117647
0.6033545182873208 0.888235294117647
0.6040656053845451 0.888235294117647
0.6127828514434641 0.888235294117647
0.6292837149869114 0.888235294117647
0.6426392768908016 0.8941176470588236
0.6482975243755933 0.8941176470588236
0.6548254951536154 0.9
0.6707178463274517 0.9058823529411765
0.6735690869262537 0.9117647058823529
0.675534565367188 0.9176470588235294
0.6778876661798622 0.9176470588235294
0.6819336229290714 0.9235294117647059
0.6972395471094519 0.9294117647058824
0.7222946927265244 0.9352941176470588
0.7352157080436804 0.9352941176470588
0.7711315377719165 0.9352941176470588
0.7814506454459276 0.9411764705882353
0.7875047403524095 0.9470588235294117
0.7976089426722914 0.9470588235294117
0.8023559799108848 0.9529411764705882
0.8179143884167547 0.9529411764705882
0.8236190682794582 0.9529411764705882
0.8628375654136026 0.9588235294117647
0.8661631917149522 0.9647058823529412
0.8784083593010055 0.9705882352941176
0.8931840694544259 0.9764705882352941
0.9701816496069499 0.9823529411764705
0.9887973747506765 0.9823529411764705
1.0 1.0


==> tikz/cdf/offBAGGING-TREE-All.txt <==
0.0 0.01764705882352941
6.45251644259992E-5 0.023529411764705882
0.0013774448075736861 0.023529411764705882
0.0014352378412512195 0.029411764705882353
0.0018879841581608944 0.03529411764705882
0.006801931928999902 0.03529411764705882
0.007275852365205793 0.03529411764705882
0.00995964560584662 0.041176470588235294
0.010737754053734868 0.047058823529411764
0.012586787427941117 0.052941176470588235
0.012832347721455258 0.058823529411764705
0.013711065200294767 0.06470588235294118
0.013822568759840665 0.07058823529411765
0.013834544810025823 0.07647058823529412
0.014525191427295735 0.08235294117647059
0.014545185120263105 0.08235294117647059
0.014903872606780322 0.08235294117647059
0.015413315593951978 0.08823529411764706
0.016141596835677983 0.09411764705882353
0.017070063763484456 0.1
0.01768728719044196 0.10588235294117647
0.01802488377279605 0.11176470588235295
0.01849444456852614 0.11176470588235295
0.019840281510392528 0.11764705882352941
0.020185573951459135 0.12352941176470589
0.020251998620995172 0.12352941176470589
0.02085015878286181 0.12941176470588237
0.021230929223233656 0.12941176470588237
0.02125168966120013 0.12941176470588237
0.021324088265193195 0.13529411764705881
0.021531879038569728 0.1411764705882353
0.021820385293808146 0.1411764705882353
0.02217296138007857 0.1411764705882353
0.02276541081417845 0.1411764705882353
0.022995438307690786 0.1411764705882353
0.023478813091781608 0.14705882352941177
0.02358074707376171 0.15294117647058825
0.023795844293525114 0.1588235294117647
0.02385003827746667 0.1588235294117647
0.02513558630636821 0.16470588235294117
0.0257535280397 0.16470588235294117
0.025779122273298892 0.16470588235294117
0.02606051487020849 0.17058823529411765
0.02672441559055205 0.17647058823529413
0.027150442394857848 0.18235294117647058
0.027599688045823238 0.18235294117647058
0.028328285951041813 0.18823529411764706
0.028345769230573303 0.19411764705882353
0.028429620485798075 0.19411764705882353
0.028927619044852287 0.19411764705882353
0.028994991884336657 0.19411764705882353
0.029048607204185204 0.19411764705882353
0.02935419369336759 0.2
0.029551927279518546 0.2
0.029869548481327637 0.2
0.029945515041453163 0.2
0.030041654141937157 0.20588235294117646
0.03066808180964731 0.21176470588235294
0.030730070989370167 0.21764705882352942
0.030750374244662534 0.2235294117647059
0.030835756346044314 0.2235294117647059
0.03255361008996041 0.2235294117647059
0.03259447258593746 0.22941176470588234
0.03342508692750829 0.22941176470588234
0.033617100652467036 0.23529411764705882
0.03365114498075254 0.23529411764705882
0.033927069803530045 0.23529411764705882
0.0341575372551001 0.2411764705882353
0.03423299585074774 0.24705882352941178
0.03485110199975288 0.24705882352941178
0.035044096385470534 0.2529411764705882
0.03518200964905458 0.2529411764705882
0.03545231608367614 0.2529411764705882
0.03547061405887026 0.2529411764705882
0.03592152154912229 0.2529411764705882
0.036457207736053425 0.25882352941176473
0.037641496362217385 0.2647058823529412
0.037968253506425395 0.2647058823529412
0.03823919501840326 0.27058823529411763
0.03867462421807787 0.27058823529411763
0.039220048403654346 0.27058823529411763
0.03986592059369927 0.27058823529411763
0.040630003641905305 0.27058823529411763
0.04064343398643206 0.27647058823529413
0.040789850379071985 0.27647058823529413
0.04123905289346776 0.27647058823529413
0.04133792932164075 0.2823529411764706
0.04146849287974097 0.2823529411764706
0.04238742702794354 0.28823529411764703
0.04257769563157047 0.28823529411764703
0.042777624786334005 0.28823529411764703
0.04304499653550483 0.29411764705882354
0.043145716325411684 0.3
0.043459616458051506 0.3
0.043888489278051585 0.3058823529411765
0.044119380884530456 0.31176470588235294
0.04495627464599625 0.31176470588235294
0.04518726033113474 0.31176470588235294
0.04532255910906299 0.3176470588235294
0.04538299302713329 0.3235294117647059
0.045396626866917526 0.32941176470588235
0.04583375033321761 0.32941176470588235
0.04607285624535705 0.3352941176470588
0.04614121649903115 0.3411764705882353
0.046566311826391565 0.3411764705882353
0.0472403791932236 0.3411764705882353
0.048060169147225405 0.34705882352941175
0.04843083877774987 0.34705882352941175
0.04872029151660574 0.34705882352941175
0.04909160984762255 0.35294117647058826
0.049161115392900294 0.3588235294117647
0.04923492077924656 0.3588235294117647
0.0493093372380838 0.3588235294117647
0.04942772343129598 0.3588235294117647
0.05004284947815875 0.3588235294117647
0.051105042142859755 0.36470588235294116
0.05153843095534782 0.37058823529411766
0.05196210469375233 0.3764705882352941
0.052619949147851085 0.3764705882352941
0.05365583119142581 0.3764705882352941
0.05480107001387022 0.3764705882352941
0.05559573051187626 0.38235294117647056
0.055854605546107244 0.38235294117647056
0.056517692897494386 0.38235294117647056
0.05676538135580182 0.38823529411764707
0.05735483198332689 0.3941176470588235
0.0580020232924835 0.4
0.05803284553821517 0.4
0.05814458488881582 0.40588235294117647
0.05844688524208526 0.40588235294117647
0.05861186920832719 0.40588235294117647
0.05892532037830427 0.40588235294117647
0.05893251072063717 0.40588235294117647
0.05960474827725801 0.4117647058823529
0.06048265795297424 0.4176470588235294
0.06091636627816969 0.4176470588235294
0.06169042904101275 0.4235294117647059
0.06174378832056511 0.4235294117647059
0.06272211114497614 0.4294117647058823
0.06303257496876709 0.4294117647058823
0.06343003015872045 0.4294117647058823
0.06358720997436028 0.4294117647058823
0.06374941227995373 0.43529411764705883
0.06400533060049478 0.43529411764705883
0.06441546890921332 0.43529411764705883
0.0644752446001175 0.4411764705882353
0.065714496341425 0.4411764705882353
0.06608435464166076 0.4470588235294118
0.06619375817814345 0.45294117647058824
0.06675139235077784 0.45294117647058824
0.06683852414263827 0.45294117647058824
0.0673660200787613 0.4588235294117647
0.06794113700439022 0.4588235294117647
0.06875429273229018 0.4647058823529412
0.06912448049014165 0.4647058823529412
0.06983280606562306 0.4647058823529412
0.07005796363733466 0.4647058823529412
0.07012383884595738 0.4647058823529412
0.07124268221809688 0.47058823529411764
0.07127576187851006 0.47058823529411764
0.07168744556916909 0.4764705882352941
0.07182682859705333 0.4764705882352941
0.07411448224334573 0.4823529411764706
0.07412035805027455 0.48823529411764705
0.07423158832935785 0.48823529411764705
0.07488914585094088 0.48823529411764705
0.07524682980358126 0.48823529411764705
0.07560871275777614 0.48823529411764705
0.07570529946199422 0.49411764705882355
0.07585873092330309 0.49411764705882355
0.07596697920296314 0.49411764705882355
0.07663204373791725 0.49411764705882355
0.0772236760495188 0.5
0.07856820569935895 0.5
0.07916393884391536 0.5
0.07938685383102641 0.5058823529411764
0.08034941550010716 0.5058823529411764
0.08096904535518279 0.5117647058823529
0.08175557587344331 0.5176470588235295
0.08178421406734813 0.5235294117647059
0.08290041084646549 0.5294117647058824
0.08367206273586729 0.5294117647058824
0.08382922923896818 0.5352941176470588
0.08478353517302342 0.5352941176470588
0.08505031023639066 0.5352941176470588
0.087676527840652 0.5411764705882353
0.08837435017209845 0.5411764705882353
0.08885683510481517 0.5411764705882353
0.08975547852190095 0.5470588235294118
0.09206279909713347 0.5470588235294118
0.09319893689252114 0.5470588235294118
0.09429462569517726 0.5470588235294118
0.09592299971032281 0.5470588235294118
0.09642469222845691 0.5470588235294118
0.09699831933984933 0.5470588235294118
0.0973646636547336 0.5470588235294118
0.09779662470093263 0.5470588235294118
0.09790390108406141 0.5529411764705883
0.09797641743364163 0.5529411764705883
0.0996982280896533 0.5588235294117647
0.10147145224995738 0.5588235294117647
0.10189752978893654 0.5588235294117647
0.10334051651192923 0.5647058823529412
0.10571112258227823 0.5705882352941176
0.1069903998814691 0.5764705882352941
0.10791765736561519 0.5764705882352941
0.10884577122727725 0.5764705882352941
0.10996589771488467 0.5764705882352941
0.11112399524762274 0.5764705882352941
0.11121711404334257 0.5764705882352941
0.1115279703682455 0.5764705882352941
0.11284173059254309 0.5764705882352941
0.11436584350916945 0.5764705882352941
0.11463017769327308 0.5764705882352941
0.11475769915118803 0.5823529411764706
0.11523390286218078 0.5823529411764706
0.11555886533146402 0.5882352941176471
0.11627733515958817 0.5882352941176471
0.11718901647848218 0.5882352941176471
0.11892578154053135 0.5941176470588235
0.11900888842364137 0.5941176470588235
0.12067649325608751 0.6
0.12135210084254532 0.6058823529411764
0.1258386335898858 0.611764705882353
0.1264151893758755 0.6176470588235294
0.12790525600549751 0.6176470588235294
0.1300784860976684 0.6235294117647059
0.1310985803121807 0.6294117647058823
0.1313979995726231 0.6352941176470588
0.13366077662051007 0.6411764705882353
0.13466450314297723 0.6470588235294118
0.13571508084081832 0.6529411764705882
0.13572441763077867 0.6529411764705882
0.13620492108736942 0.6588235294117647
0.13975126875051938 0.6588235294117647
0.14226534666281798 0.6647058823529411
0.14260202950541706 0.6705882352941176
0.14453426490200696 0.6705882352941176
0.14594040499923913 0.6705882352941176
0.150330039885572 0.6764705882352942
0.15207255591898344 0.6764705882352942
0.15472491849131628 0.6823529411764706
0.15901166275708717 0.6882352941176471
0.15948077146864326 0.6882352941176471
0.16348432302671106 0.6882352941176471
0.16368020696408458 0.6882352941176471
0.17223566757948916 0.6882352941176471
0.17392158245633063 0.6882352941176471
0.17614281995226333 0.6941176470588235
0.17741906142525685 0.7
0.18318755507496637 0.7
0.18866149066277274 0.7058823529411765
0.1897602705069466 0.7058823529411765
0.19331629323064875 0.711764705882353
0.19488505943116155 0.7176470588235294
0.1988551296932946 0.7235294117647059
0.19901598910381355 0.7294117647058823
0.19942181423988606 0.7294117647058823
0.2009997744526549 0.7294117647058823
0.20352910682309774 0.7294117647058823
0.205098947630314 0.7352941176470589
0.21055032965078202 0.7352941176470589
0.21762786490180971 0.7411764705882353
0.21843119902215544 0.7411764705882353
0.2222169287119267 0.7470588235294118
0.22541552035760526 0.7470588235294118
0.22857197767183793 0.7470588235294118
0.23078718865668643 0.7529411764705882
0.23528579251102708 0.7588235294117647
0.23632636229136136 0.7588235294117647
0.24592266998172982 0.7647058823529411
0.25458984623237746 0.7647058823529411
0.2594166142380422 0.7647058823529411
0.2598724239665574 0.7705882352941177
0.2648269632660322 0.7764705882352941
0.26856811436592604 0.7823529411764706
0.2699881966368225 0.788235294117647
0.2712001052305059 0.7941176470588235
0.27365305441792487 0.8
0.2753866025504709 0.8058823529411765
0.2805345549581492 0.8117647058823529
0.2838076857619773 0.8176470588235294
0.2838587377159746 0.8176470588235294
0.2913818054057996 0.8176470588235294
0.301933214392278 0.8176470588235294
0.3126635480526769 0.8235294117647058
0.325896054663925 0.8294117647058824
0.3612633479653177 0.8294117647058824
0.38271686857489173 0.8294117647058824
0.3832423643652036 0.8352941176470589
0.3921457405926347 0.8411764705882353
0.3935632825479475 0.8411764705882353
0.3958106908888511 0.8411764705882353
0.417200301196302 0.8411764705882353
0.42514388753464694 0.8470588235294118
0.44075644393686814 0.8470588235294118
0.45222380252899097 0.8529411764705882
0.4564709847152771 0.8588235294117647
0.4662334743043179 0.8647058823529412
0.4703610327675519 0.8705882352941177
0.4848171657840848 0.8705882352941177
0.4876809904412899 0.8764705882352941
0.4891243283881016 0.8823529411764706
0.5207663065377544 0.8823529411764706
0.5333596168716809 0.888235294117647
0.5676553509051506 0.8941176470588236
0.6038338576107921 0.9
0.6158873919298309 0.9058823529411765
0.6280252035260645 0.9117647058823529
0.6427525702136944 0.9176470588235294
0.658526850186409 0.9235294117647059
0.6784458985567824 0.9294117647058824
0.6796187250843262 0.9294117647058824
0.6847854304977621 0.9352941176470588
0.6935279991136322 0.9352941176470588
0.7123144250062162 0.9411764705882353
0.7186685102942277 0.9470588235294117
0.73613752912419 0.9470588235294117
0.7766074203869167 0.9529411764705882
0.785010617937981 0.9529411764705882
0.7906161512676707 0.9529411764705882
0.7937846450507711 0.9529411764705882
0.8034364319136577 0.9588235294117647
0.8169724089626196 0.9588235294117647
0.8250459301863441 0.9588235294117647
0.8327310195136728 0.9647058823529412
0.8332950896012383 0.9647058823529412
0.8764349621059325 0.9647058823529412
0.9080242509519557 0.9705882352941176
0.9117861136240253 0.9764705882352941
0.9445150292112122 0.9823529411764705
1.0 1.0


==> tikz/cdf/offBOOSTING-LR-All.txt <==
0.0 0.029411764705882353
4.697564077467401E-4 0.03529411764705882
0.0041595984901719165 0.041176470588235294
0.005682579823088452 0.047058823529411764
0.006304959401814751 0.052941176470588235
0.007718163548965595 0.058823529411764705
0.007814188323747702 0.058823529411764705
0.00863204535341134 0.058823529411764705
0.009313978617799612 0.06470588235294118
0.00947727303683426 0.06470588235294118
0.009820573053376773 0.06470588235294118
0.009942856521282739 0.06470588235294118
0.010039339673198174 0.07058823529411765
0.01058730754574387 0.07647058823529412
0.010718934259142408 0.08235294117647059
0.011214018168820946 0.08235294117647059
0.012131942569920272 0.08823529411764706
0.012230076865526329 0.09411764705882353
0.012494371945594024 0.09411764705882353
0.01270928047657241 0.09411764705882353
0.013164290187976371 0.09411764705882353
0.013355546685278118 0.1
0.014056317703815506 0.1
0.014840044578926686 0.10588235294117647
0.015204399333529173 0.11176470588235295
0.016502542555634245 0.11764705882352941
0.01673286664579649 0.11764705882352941
0.016771974358421565 0.12352941176470589
0.01697394571383845 0.12352941176470589
0.01826433524807967 0.12941176470588237
0.019391047825049457 0.13529411764705881
0.01981459906649135 0.13529411764705881
0.020326303352476694 0.13529411764705881
0.020466540540865087 0.1411764705882353
0.02100874288278284 0.14705882352941177
0.021241763437460728 0.15294117647058825
0.022360081958030516 0.15294117647058825
0.02248097012979925 0.15294117647058825
0.022820356733835187 0.1588235294117647
0.023382243369346332 0.1588235294117647
0.023476383269526474 0.1588235294117647
0.023770597601291715 0.16470588235294117
0.023929539407896768 0.16470588235294117
0.025112202957433806 0.17058823529411765
0.025126957526573103 0.17058823529411765
0.025780041036223948 0.17647058823529413
0.026562770054537374 0.17647058823529413
0.02677409347040422 0.18235294117647058
0.02684353331643028 0.18823529411764706
0.02690597634083186 0.19411764705882353
0.02703500630509599 0.19411764705882353
0.02718811287995161 0.2
0.0278232790768747 0.2
0.02817060803998863 0.2
0.028236884137158955 0.2
0.02846202640096182 0.2
0.02859961619049632 0.2
0.028639324780864495 0.2
0.030290205351767862 0.20588235294117646
0.03042818444439772 0.21176470588235294
0.030436844369886647 0.21176470588235294
0.03183440792780907 0.21764705882352942
0.03288321860982692 0.2235294117647059
0.03424445716846338 0.2235294117647059
0.03451393910384904 0.22941176470588234
0.035105456176789174 0.22941176470588234
0.03512089445229725 0.23529411764705882
0.036465492456029244 0.2411764705882353
0.03660844681308944 0.24705882352941178
0.036950710002762274 0.24705882352941178
0.0371496834322695 0.2529411764705882
0.03768386535605075 0.2529411764705882
0.03782066198552839 0.2529411764705882
0.038658616038463225 0.25882352941176473
0.03893721787959391 0.2647058823529412
0.03973904451290505 0.27058823529411763
0.03983396639222887 0.27058823529411763
0.040578681036444006 0.27058823529411763
0.04092933864700613 0.27058823529411763
0.04155513195332382 0.27058823529411763
0.041991503961969205 0.27058823529411763
0.04203851079039295 0.27058823529411763
0.04419556353679718 0.27647058823529413
0.04419899003384633 0.2823529411764706
0.04438882628083589 0.28823529411764703
0.04508057892086087 0.29411764705882354
0.04568130453232553 0.3
0.04591072528447182 0.3
0.046021477405798254 0.3
0.0465389594028266 0.3
0.047473581970410045 0.3058823529411765
0.04757170763648908 0.3058823529411765
0.04757527147119961 0.3058823529411765
0.047720315780184104 0.31176470588235294
0.048149852296587005 0.3176470588235294
0.05031170100906835 0.3235294117647059
0.05160010430896531 0.32941176470588235
0.05188977062201655 0.3352941176470588
0.05217072445580409 0.3352941176470588
0.052737613657610136 0.3411764705882353
0.05274297457937847 0.34705882352941175
0.052821714300480056 0.35294117647058826
0.054958764333409404 0.35294117647058826
0.055425159211532474 0.3588235294117647
0.05586434145501406 0.36470588235294116
0.05616572792298159 0.36470588235294116
0.05716323618834723 0.37058823529411766
0.05724619820028884 0.3764705882352941
0.058014172197045466 0.38235294117647056
0.05931232806758268 0.38823529411764707
0.06007288980653364 0.3941176470588235
0.0605849456648018 0.4
0.06074399614166804 0.4
0.06164672349214411 0.4
0.06176755244815178 0.4
0.06413762161192803 0.40588235294117647
0.06413915192026502 0.40588235294117647
0.06415882544723951 0.4117647058823529
0.0647116750891679 0.4176470588235294
0.06500575201254148 0.4235294117647059
0.06611241012319788 0.4294117647058823
0.0673281386732827 0.43529411764705883
0.06806973158219955 0.43529411764705883
0.06899509040421098 0.4411764705882353
0.07266378218667222 0.4411764705882353
0.07428300904562155 0.4470588235294118
0.0749206125644487 0.4470588235294118
0.07603066015243001 0.45294117647058824
0.07879998991792084 0.4588235294117647
0.08042205812738061 0.4647058823529412
0.08118976253717185 0.47058823529411764
0.08155412594418622 0.4764705882352941
0.08321910061367006 0.4823529411764706
0.08378898712076625 0.48823529411764705
0.08410311815032782 0.48823529411764705
0.08417068987306357 0.49411764705882355
0.08459564451449099 0.5
0.08462039994328131 0.5058823529411764
0.08528067000621174 0.5117647058823529
0.08673880792978278 0.5176470588235295
0.08678728670869833 0.5176470588235295
0.0870060133912359 0.5176470588235295
0.08708493617918792 0.5176470588235295
0.08802679910879209 0.5235294117647059
0.08910612181757757 0.5294117647058824
0.09049829466792261 0.5352941176470588
0.09059927242353165 0.5411764705882353
0.09085528665152875 0.5470588235294118
0.0909908202490256 0.5529411764705883
0.09154000104507713 0.5588235294117647
0.0919104396696206 0.5588235294117647
0.0930080324316139 0.5647058823529412
0.0939110044987498 0.5705882352941176
0.09451347306013272 0.5764705882352941
0.09459481348862211 0.5823529411764706
0.09560772005623863 0.5882352941176471
0.09803935660616747 0.5941176470588235
0.09810924254380113 0.6
0.09955863604455661 0.6
0.09994498179585425 0.6
0.10122519613284632 0.6058823529411764
0.10278570706368508 0.611764705882353
0.10331044419987899 0.6176470588235294
0.1037518718071955 0.6176470588235294
0.10540675454690888 0.6235294117647059
0.10579612686781616 0.6294117647058823
0.10623179531820043 0.6352941176470588
0.11100948015109355 0.6411764705882353
0.11303735121873282 0.6470588235294118
0.11406600467374861 0.6470588235294118
0.11457579421235947 0.6529411764705882
0.11641259218748028 0.6588235294117647
0.11654646097482618 0.6647058823529411
0.11659734078127124 0.6705882352941176
0.11878959012164443 0.6764705882352942
0.12060923328225119 0.6823529411764706
0.12071091588504497 0.6823529411764706
0.12246397275315633 0.6882352941176471
0.12322877596635776 0.6882352941176471
0.12421413636954215 0.6941176470588235
0.12437615632011735 0.7
0.12532322968061552 0.7058823529411765
0.12539254029728128 0.711764705882353
0.12862565658652392 0.711764705882353
0.13605600777978383 0.7176470588235294
0.1375417374426426 0.7235294117647059
0.13765606192428162 0.7294117647058823
0.13836241561321658 0.7352941176470589
0.14024589268416426 0.7411764705882353
0.14025920167221925 0.7470588235294118
0.14269226454769457 0.7529411764705882
0.14313789693775922 0.7588235294117647
0.14373715189296787 0.7647058823529411
0.14544186897026237 0.7705882352941177
0.1464958556982311 0.7764705882352941
0.1487943322284186 0.7823529411764706
0.14988505015020068 0.788235294117647
0.1574015974428131 0.788235294117647
0.15896071494634856 0.7941176470588235
0.15992518743053136 0.7941176470588235
0.16037837923513476 0.8
0.16050525701450138 0.8058823529411765
0.16318459931075313 0.8117647058823529
0.16472994810684846 0.8176470588235294
0.1656521877123496 0.8235294117647058
0.16687321053520618 0.8235294117647058
0.1674004499827026 0.8294117647058824
0.16995564714090566 0.8352941176470589
0.18048877965407953 0.8411764705882353
0.1811031028517982 0.8470588235294118
0.181254759236294 0.8529411764705882
0.1852792681348977 0.8588235294117647
0.18777629835837006 0.8588235294117647
0.19507330505714382 0.8588235294117647
0.19916215466596443 0.8588235294117647
0.20524671770371603 0.8647058823529412
0.20698373650529503 0.8705882352941177
0.20754704716837735 0.8764705882352941
0.20897249601411494 0.8764705882352941
0.20965696106641785 0.8764705882352941
0.2102610568261777 0.8764705882352941
0.2105271482264224 0.8823529411764706
0.21824233216172767 0.8823529411764706
0.21976474488638545 0.8823529411764706
0.22281467237427355 0.888235294117647
0.23490249927494386 0.8941176470588236
0.23543318756882312 0.8941176470588236
0.24387434438996677 0.9
0.264460511484658 0.9
0.2662056615399562 0.9
0.2691765839802901 0.9058823529411765
0.2702574826658505 0.9058823529411765
0.2734216087438273 0.9058823529411765
0.2764696526327597 0.9117647058823529
0.2775128407263602 0.9176470588235294
0.2961308120934845 0.9176470588235294
0.30698615292875436 0.9176470588235294
0.31794494974798226 0.9176470588235294
0.3180119719808705 0.9176470588235294
0.35655783091818166 0.9235294117647059
0.3682265451887323 0.9294117647058824
0.3781122727619024 0.9352941176470588
0.3828815529012502 0.9352941176470588
0.4016516879360496 0.9411764705882353
0.4082115578920792 0.9411764705882353
0.40851170745645554 0.9411764705882353
0.4228458702761313 0.9411764705882353
0.43209095737846603 0.9470588235294117
0.4345295731394886 0.9529411764705882
0.4357857432844808 0.9588235294117647
0.44057990125838287 0.9647058823529412
0.45557801300168754 0.9647058823529412
0.46138684943890534 0.9647058823529412
0.4624683075468412 0.9705882352941176
0.4744877697911838 0.9764705882352941
0.4770841222386554 0.9823529411764705
0.48583276877504783 0.9823529411764705
0.4994850890279204 0.9823529411764705
0.5000503432782264 0.9823529411764705
0.5129479091302797 0.9823529411764705
0.5260958273725697 0.9823529411764705
0.5409490692862557 0.9823529411764705
0.5466375676695382 0.9823529411764705
0.5485068232682145 0.9823529411764705
0.5604624443488583 0.9823529411764705
0.5774094303588765 0.9823529411764705
0.5824887565128108 0.9823529411764705
0.5850151144621537 0.9823529411764705
0.5858180717381696 0.9823529411764705
0.5858251113013203 0.9823529411764705
0.589231657009361 0.9823529411764705
0.5921011760026884 0.9823529411764705
0.5951872065350536 0.9823529411764705
0.5972854998654265 0.9823529411764705
0.6062923825038031 0.9823529411764705
0.6073710858259902 0.9882352941176471
0.610047448217114 0.9882352941176471
0.6104561155539799 0.9882352941176471
0.6178663040854331 0.9882352941176471
0.6219624150346993 0.9882352941176471
0.6370764117193413 0.9882352941176471
0.6389233627906573 0.9882352941176471
0.6442842481015597 0.9882352941176471
0.6464902558888377 0.9882352941176471
0.6663363442327545 0.9882352941176471
0.6686012198190936 0.9882352941176471
0.690677178019374 0.9882352941176471
0.6977874344215502 0.9882352941176471
0.7068995123886815 0.9882352941176471
0.7091849964057312 0.9882352941176471
0.7099705097553384 0.9882352941176471
0.7169302410884217 0.9882352941176471
0.7218594937399953 0.9882352941176471
0.7254459885204557 0.9882352941176471
0.72782487867574 0.9882352941176471
0.7330516491778207 0.9882352941176471
0.7364050135590947 0.9882352941176471
0.745530812027732 0.9882352941176471
0.7593363406153993 0.9882352941176471
0.7608175974517883 0.9882352941176471
0.7615832165290375 0.9882352941176471
0.8058068429396464 0.9882352941176471
0.8076900965993589 0.9882352941176471
0.8117591755531915 0.9882352941176471
0.8170898685641065 0.9882352941176471
0.8203958263749257 0.9882352941176471
0.8247161310624015 0.9882352941176471
0.82725440521593 0.9882352941176471
0.8435221214531602 0.9941176470588236
0.8630535138746009 0.9941176470588236
0.867437588011388 0.9941176470588236
0.8677507463749866 0.9941176470588236
0.8696240191193662 0.9941176470588236
0.8751235592322844 0.9941176470588236
0.8796652549100866 0.9941176470588236
0.9009420631045346 0.9941176470588236
0.906504780228065 0.9941176470588236
0.9085786418959639 0.9941176470588236
0.9101496237854457 0.9941176470588236
0.9216535956770425 0.9941176470588236
0.9234147620334283 0.9941176470588236
0.9274078217534711 0.9941176470588236
0.932292339077156 0.9941176470588236
0.9344032397858418 0.9941176470588236
0.9375778435037171 0.9941176470588236
0.9376284848815576 0.9941176470588236
0.9476576506747181 0.9941176470588236
0.9612761270683167 0.9941176470588236
0.9831302801214592 0.9941176470588236
0.9853515399077977 0.9941176470588236
0.9899147651827359 0.9941176470588236
1.0 1.0


==> tikz/cdf/offBOOSTING-TREE-All.txt <==
0.0 0.029411764705882353
3.9877042840081906E-4 0.03529411764705882
0.0030769449590383286 0.041176470588235294
0.0030848872350490403 0.047058823529411764
0.00326061181269678 0.052941176470588235
0.0038616813644362646 0.058823529411764705
0.004774717612279527 0.06470588235294118
0.006193362054111636 0.07058823529411765
0.007874601658597439 0.07647058823529412
0.00810888536956153 0.07647058823529412
0.008866951314187238 0.07647058823529412
0.008984569284071117 0.08235294117647059
0.009756229560051689 0.08235294117647059
0.010073280754759632 0.08235294117647059
0.010092150509193168 0.08235294117647059
0.010299733266911982 0.08823529411764706
0.011457741373952843 0.08823529411764706
0.01157952279839851 0.09411764705882353
0.011983566636624005 0.1
0.012750797320645244 0.1
0.013149719449721046 0.1
0.013359707930648989 0.10588235294117647
0.013412842928792868 0.11176470588235295
0.013578842596907696 0.11176470588235295
0.013667032412041506 0.11764705882352941
0.01406132464221482 0.12352941176470589
0.014699678776930307 0.12352941176470589
0.014721252163243263 0.12941176470588237
0.01635651924926235 0.13529411764705881
0.01696240137545403 0.13529411764705881
0.017245896135489235 0.13529411764705881
0.0186580018973998 0.1411764705882353
0.01898162739267324 0.14705882352941177
0.019455399917490384 0.15294117647058825
0.019729575115024708 0.1588235294117647
0.020100825236281605 0.1588235294117647
0.020537918063936237 0.1588235294117647
0.02065617482951657 0.16470588235294117
0.02082909369211445 0.17058823529411765
0.0222573950903203 0.17647058823529413
0.022840727846322177 0.17647058823529413
0.023142263565579024 0.17647058823529413
0.023288537316075344 0.18235294117647058
0.02368078816877176 0.18235294117647058
0.023799115844140174 0.18235294117647058
0.024063119676189598 0.18235294117647058
0.024305546497342997 0.18823529411764706
0.024808167526458366 0.19411764705882353
0.02481996263552812 0.2
0.024863871526759142 0.20588235294117646
0.025092472859478947 0.21176470588235294
0.025476184572897808 0.21764705882352942
0.025867931639715912 0.21764705882352942
0.026833882234142414 0.2235294117647059
0.02695742446330443 0.2235294117647059
0.0273259089793207 0.2235294117647059
0.028297299065435925 0.22941176470588234
0.02849714142043952 0.22941176470588234
0.028705687440271854 0.22941176470588234
0.028779471014497356 0.23529411764705882
0.028810244697773518 0.23529411764705882
0.028975169933987653 0.23529411764705882
0.029430802888944684 0.23529411764705882
0.0297842563097068 0.2411764705882353
0.030733641363039316 0.2411764705882353
0.030774020272444674 0.24705882352941178
0.030938630914683386 0.2529411764705882
0.03109914633418654 0.25882352941176473
0.031139304547896405 0.2647058823529412
0.03332605653151876 0.27058823529411763
0.034405120884868044 0.27058823529411763
0.03482647796879611 0.27647058823529413
0.035620586997357116 0.27647058823529413
0.036092425628797664 0.2823529411764706
0.036619704130993816 0.28823529411764703
0.03662899825155496 0.29411764705882354
0.03694135719456352 0.3
0.03703487212931167 0.3058823529411765
0.037089265636576635 0.31176470588235294
0.037251666127584925 0.3176470588235294
0.037439920832138845 0.3235294117647059
0.0375636864519999 0.3235294117647059
0.03807844220299405 0.3235294117647059
0.038136970998573834 0.3235294117647059
0.03838059496399176 0.32941176470588235
0.039473602748345105 0.3352941176470588
0.03956329895635782 0.3411764705882353
0.040049516211176917 0.3411764705882353
0.04024794635318898 0.34705882352941175
0.040780729519521726 0.35294117647058826
0.04123542780114698 0.35294117647058826
0.04170106747084676 0.35294117647058826
0.041971201964370264 0.35294117647058826
0.04245637296821107 0.35294117647058826
0.042572042845501916 0.35294117647058826
0.042780707291974134 0.35294117647058826
0.043018872914380175 0.3588235294117647
0.045213817292605714 0.36470588235294116
0.046147528556531286 0.36470588235294116
0.0463906834912344 0.36470588235294116
0.046636592246252086 0.36470588235294116
0.04668005120249913 0.37058823529411766
0.047153976149524546 0.3764705882352941
0.04746778173649575 0.38235294117647056
0.047773371560965165 0.38823529411764707
0.04782798170554128 0.38823529411764707
0.04791303167661361 0.38823529411764707
0.04963505755933491 0.3941176470588235
0.05099892282455734 0.4
0.052094590605134466 0.4
0.052965200428451036 0.40588235294117647
0.054287398271236714 0.4117647058823529
0.0549568659619683 0.4176470588235294
0.05520427263930657 0.4176470588235294
0.05539528319406228 0.4235294117647059
0.05643618903605108 0.4235294117647059
0.05649452632247634 0.4294117647058823
0.05760530383252295 0.43529411764705883
0.05793019399266858 0.4411764705882353
0.060592606272263476 0.4411764705882353
0.06209763704746343 0.4411764705882353
0.06347801776391356 0.4411764705882353
0.06433904634484662 0.4411764705882353
0.06557000118679762 0.4470588235294118
0.0681402426631313 0.45294117647058824
0.06881720276698002 0.45294117647058824
0.07180871181082175 0.4588235294117647
0.0727369097972866 0.4588235294117647
0.07310320448236268 0.4647058823529412
0.07423276266110601 0.47058823529411764
0.07426753119962344 0.4764705882352941
0.0752917564769317 0.4823529411764706
0.0756842273649134 0.48823529411764705
0.07593265144007393 0.49411764705882355
0.07593703932298411 0.49411764705882355
0.07664736652666927 0.5
0.07670458904262871 0.5058823529411764
0.07772402763519225 0.5117647058823529
0.07831275263843149 0.5176470588235295
0.07958349789843734 0.5235294117647059
0.0802049290796625 0.5294117647058824
0.0816947077632552 0.5352941176470588
0.0821499134468689 0.5411764705882353
0.08257181673233349 0.5470588235294118
0.08274663111049298 0.5529411764705883
0.08314998533468507 0.5588235294117647
0.08317343761562337 0.5647058823529412
0.08323908231789062 0.5705882352941176
0.0836353160308198 0.5764705882352941
0.08443840070169921 0.5764705882352941
0.08691891895391865 0.5823529411764706
0.08694885122812834 0.5823529411764706
0.08767969764671518 0.5882352941176471
0.08822652453661169 0.5941176470588235
0.08858876083523057 0.6
0.0899535457074624 0.6058823529411764
0.09184704417072047 0.6058823529411764
0.09202114539853756 0.611764705882353
0.09313371268350838 0.6176470588235294
0.09618068190946454 0.6235294117647059
0.0965023752417775 0.6294117647058823
0.09834910177998919 0.6352941176470588
0.09844630069153634 0.6411764705882353
0.09883003910805259 0.6470588235294118
0.0996380743488301 0.6470588235294118
0.10122325354791184 0.6529411764705882
0.10148554610546492 0.6588235294117647
0.10153904586965352 0.6647058823529411
0.10214362486518626 0.6647058823529411
0.10294931971306001 0.6705882352941176
0.10295431381049959 0.6764705882352942
0.10316979657164001 0.6764705882352942
0.10433596642362357 0.6823529411764706
0.10767499329732041 0.6882352941176471
0.10886521832238313 0.6941176470588235
0.11520808794835971 0.6941176470588235
0.11585712056023943 0.7
0.11633539202010298 0.7
0.11966173932529546 0.7058823529411765
0.12099214569470673 0.7058823529411765
0.12134245632931434 0.711764705882353
0.12525708408601843 0.7176470588235294
0.12851408338173578 0.7176470588235294
0.1285142303327493 0.7235294117647059
0.1292744453054867 0.7294117647058823
0.12934229345300466 0.7352941176470589
0.13067357568019508 0.7411764705882353
0.1316601689747544 0.7470588235294118
0.13255971492383814 0.7529411764705882
0.13261074586143237 0.7588235294117647
0.1341817773193279 0.7647058823529411
0.1383633715801965 0.7705882352941177
0.1385472602129439 0.7764705882352941
0.13982331451955451 0.7823529411764706
0.1421580362986557 0.788235294117647
0.14513420953665435 0.7941176470588235
0.14518181978185213 0.7941176470588235
0.14702642613376066 0.8
0.14724648916852232 0.8058823529411765
0.1491183633849248 0.8117647058823529
0.1491523445094005 0.8176470588235294
0.14958733420319975 0.8235294117647058
0.1517046680626376 0.8294117647058824
0.15268772938660038 0.8352941176470589
0.15458594972211084 0.8411764705882353
0.15526072272889 0.8470588235294118
0.15747679034232742 0.8470588235294118
0.15852231641585143 0.8470588235294118
0.1606247276828037 0.8470588235294118
0.16451859684041564 0.8529411764705882
0.17409093972171413 0.8588235294117647
0.17496667501669183 0.8647058823529412
0.17688539802413875 0.8705882352941177
0.17693707710214082 0.8764705882352941
0.17773432313253346 0.8764705882352941
0.17810852542311703 0.8823529411764706
0.18157157838430102 0.888235294117647
0.18771235358750535 0.888235294117647
0.19568354964778156 0.888235294117647
0.20105392530512636 0.888235294117647
0.20502788254417692 0.8941176470588236
0.2110187070832842 0.8941176470588236
0.2139059047267152 0.8941176470588236
0.2145326706005781 0.8941176470588236
0.21816236674412248 0.8941176470588236
0.22367646627279525 0.9
0.2364395093850516 0.9
0.24326275419298377 0.9058823529411765
0.2511163559367646 0.9117647058823529
0.2537038917662097 0.9117647058823529
0.2668258698895118 0.9117647058823529
0.26714852792742666 0.9176470588235294
0.26869452635076435 0.9235294117647059
0.27410939586860655 0.9235294117647059
0.2756509907148892 0.9235294117647059
0.28833448481905394 0.9235294117647059
0.29318399481479784 0.9235294117647059
0.3039054350092041 0.9294117647058824
0.3261187858707333 0.9294117647058824
0.3269668275005181 0.9352941176470588
0.32710936958083087 0.9411764705882353
0.3349379801470065 0.9470588235294117
0.3497278969292344 0.9529411764705882
0.3577117614235204 0.9588235294117647
0.37578839408751336 0.9647058823529412
0.37629153644637386 0.9647058823529412
0.3875824741512308 0.9705882352941176
0.3891767750284573 0.9705882352941176
0.4053204805213747 0.9705882352941176
0.4126703450918023 0.9705882352941176
0.41381576846989826 0.9705882352941176
0.41901453619749623 0.9764705882352941
0.4234259949303245 0.9764705882352941
0.42557273197129053 0.9823529411764705
0.4311004076045352 0.9882352941176471
0.4587188212003207 0.9882352941176471
0.4659807901022502 0.9882352941176471
0.4863383793195346 0.9882352941176471
0.5031114378776848 0.9882352941176471
0.5077677057090049 0.9882352941176471
0.5152746357913657 0.9882352941176471
0.5254080714364695 0.9882352941176471
0.54628723954997 0.9882352941176471
0.5469597485191563 0.9882352941176471
0.5521544028137345 0.9882352941176471
0.562453440132829 0.9882352941176471
0.5787859408073485 0.9882352941176471
0.5806998186749813 0.9882352941176471
0.5859601870117963 0.9882352941176471
0.5872184434169709 0.9882352941176471
0.5877665665406359 0.9882352941176471
0.5901690060946244 0.9882352941176471
0.5977096835795404 0.9882352941176471
0.5993734250327689 0.9882352941176471
0.6018764833313909 0.9882352941176471
0.6068664973622239 0.9882352941176471
0.6106858570062177 0.9882352941176471
0.6110731439077062 0.9882352941176471
0.6233853359942584 0.9882352941176471
0.6242478081803966 0.9882352941176471
0.6401476740324724 0.9882352941176471
0.6413725553635282 0.9882352941176471
0.6478325808781513 0.9882352941176471
0.6480257732744442 0.9882352941176471
0.6683111795782225 0.9882352941176471
0.6702347060913371 0.9882352941176471
0.6920400204381273 0.9882352941176471
0.699199319740329 0.9882352941176471
0.7098765971766848 0.9882352941176471
0.7114105559606447 0.9882352941176471
0.7152474672834692 0.9882352941176471
0.7192536556395481 0.9882352941176471
0.7264984864745258 0.9882352941176471
0.7277281148552344 0.9882352941176471
0.7279213236672555 0.9882352941176471
0.7339929385462495 0.9882352941176471
0.7383736863490901 0.9882352941176471
0.7426901099199765 0.9882352941176471
0.7604902746776928 0.9882352941176471
0.7612323152682208 0.9882352941176471
0.8082769615435563 0.9882352941176471
0.8093414917858338 0.9882352941176471
0.817365467048271 0.9882352941176471
0.8187780493025724 0.9882352941176471
0.8246210819543369 0.9882352941176471
0.8277172231755431 0.9882352941176471
0.8623720945963487 0.9882352941176471
0.8677566397415656 0.9882352941176471
0.8696060714289988 0.9882352941176471
0.87360561788266 0.9882352941176471
0.8775829053442069 0.9882352941176471
0.8778178075156803 0.9882352941176471
0.9006292606090698 0.9882352941176471
0.9087059134902082 0.9882352941176471
0.9098635651333505 0.9882352941176471
0.9099560177182613 0.9882352941176471
0.9234666424878762 0.9882352941176471
0.9243495927505994 0.9882352941176471
0.9292401675618838 0.9882352941176471
0.9320602055781679 0.9882352941176471
0.9343245771241655 0.9882352941176471
0.9378339204595627 0.9882352941176471
0.9431864858253208 0.9882352941176471
0.9446128305329586 0.9941176470588236
0.9481836046765535 0.9941176470588236
0.9564979605075236 0.9941176470588236
0.9605115360552515 0.9941176470588236
0.9768571119319189 1.0
0.9841620008411675 1.0
0.985519302853996 1.0
0.9900603196066501 1.0
1.0 1.0


==> tikz/cdf/offLR-All.txt <==
0.0 0.01764705882352941
0.0020522264757778497 0.023529411764705882
0.002496293397433301 0.023529411764705882
0.004427309639661238 0.029411764705882353
0.010030726501621432 0.029411764705882353
0.011656520209353103 0.029411764705882353
0.015152960182903265 0.029411764705882353
0.015410666315364287 0.029411764705882353
0.02024873561612913 0.029411764705882353
0.021759473292236552 0.03529411764705882
0.0235785386083901 0.03529411764705882
0.02869143156338706 0.03529411764705882
0.029080340215120626 0.041176470588235294
0.029325403163476347 0.041176470588235294
0.03126020509844475 0.041176470588235294
0.03139896509445774 0.041176470588235294
0.03245126334185808 0.047058823529411764
0.03930808348850108 0.052941176470588235
0.043083663300758974 0.052941176470588235
0.04706405356614476 0.058823529411764705
0.04707438108115377 0.058823529411764705
0.048674259750432415 0.058823529411764705
0.0504357864754583 0.06470588235294118
0.05282822633283088 0.07058823529411765
0.05376613769110066 0.07647058823529412
0.05453787995522994 0.07647058823529412
0.05455720137647347 0.07647058823529412
0.059757354071089466 0.08235294117647059
0.06093509802210527 0.08235294117647059
0.06099714037991857 0.08823529411764706
0.06419727515503972 0.08823529411764706
0.06457777656725863 0.08823529411764706
0.06491980778859757 0.08823529411764706
0.06697634282358737 0.09411764705882353
0.06833571243136419 0.09411764705882353
0.07361466784162336 0.1
0.07407714298966443 0.10588235294117647
0.07525505291655146 0.10588235294117647
0.07556290583463485 0.11176470588235295
0.07671701220034448 0.11764705882352941
0.07988501716068211 0.12352941176470589
0.0816217757141641 0.12941176470588237
0.08282972955515605 0.12941176470588237
0.08295740750258448 0.13529411764705881
0.08368237305687586 0.13529411764705881
0.08548048638214666 0.13529411764705881
0.08578760103057279 0.13529411764705881
0.0877274974735981 0.13529411764705881
0.08793304672989784 0.13529411764705881
0.08891646986719981 0.1411764705882353
0.08904521560211562 0.1411764705882353
0.09299499047880246 0.1411764705882353
0.09553369721699394 0.14705882352941177
0.10040794948232215 0.14705882352941177
0.10136102122307769 0.15294117647058825
0.10148271230311544 0.1588235294117647
0.1022852881868571 0.1588235294117647
0.10394266214850999 0.16470588235294117
0.11039607133467139 0.17058823529411765
0.11287156544822272 0.17058823529411765
0.11362296222993709 0.17058823529411765
0.11497100274965232 0.17058823529411765
0.11772840471845375 0.17647058823529413
0.11812145424442429 0.17647058823529413
0.12197620679181899 0.17647058823529413
0.12308853499887921 0.18235294117647058
0.12627882260073228 0.18823529411764706
0.12630504907207132 0.19411764705882353
0.12821161156952837 0.19411764705882353
0.12939107954257648 0.2
0.13026899248390889 0.2
0.13109270876277024 0.20588235294117646
0.13171981318723985 0.21176470588235294
0.13369276928511004 0.21764705882352942
0.13380424465195132 0.2235294117647059
0.13849918736044292 0.2235294117647059
0.13955527937096243 0.2235294117647059
0.14142999992774827 0.2235294117647059
0.142861757619704 0.2235294117647059
0.14334296091138113 0.2235294117647059
0.1453911380647576 0.2235294117647059
0.14829239597299138 0.2235294117647059
0.14831809279565722 0.2235294117647059
0.1520643805813139 0.2235294117647059
0.15324030407468278 0.2235294117647059
0.15403362936655896 0.22941176470588234
0.1582037659828638 0.23529411764705882
0.1583656128327328 0.2411764705882353
0.15857450276705873 0.2411764705882353
0.1596827517280466 0.24705882352941178
0.1654680094580423 0.2529411764705882
0.17174806435543397 0.2529411764705882
0.17225364096666826 0.25882352941176473
0.17250707317104605 0.25882352941176473
0.17282134220565867 0.2647058823529412
0.17611858629265015 0.2647058823529412
0.17657987268356992 0.2647058823529412
0.17776946257312792 0.27058823529411763
0.17824569391942707 0.27058823529411763
0.17913590125979695 0.27058823529411763
0.1798823278866693 0.27058823529411763
0.18116572340632772 0.27058823529411763
0.1816500354494288 0.27647058823529413
0.1845657641833673 0.2823529411764706
0.18596160576653253 0.2823529411764706
0.18738402085121192 0.2823529411764706
0.18823663180073974 0.28823529411764703
0.18843461426894073 0.29411764705882354
0.19234721899089388 0.29411764705882354
0.19318986718607542 0.3
0.19691234818142436 0.3058823529411765
0.19751324932451791 0.3058823529411765
0.19881683936244943 0.3058823529411765
0.20070955106122465 0.3058823529411765
0.2095197277702951 0.3058823529411765
0.2114653044039043 0.3058823529411765
0.2150163601237304 0.31176470588235294
0.21601785570249457 0.3176470588235294
0.2181398703656473 0.3235294117647059
0.2206118735337015 0.32941176470588235
0.22218985459476254 0.3352941176470588
0.22326120622599765 0.3411764705882353
0.2234393332786136 0.3411764705882353
0.22857488782559504 0.34705882352941175
0.23097290943037252 0.34705882352941175
0.23108796025111247 0.34705882352941175
0.23570734962611148 0.34705882352941175
0.23904545488630732 0.35294117647058826
0.24052902201919235 0.35294117647058826
0.24057275196291902 0.3588235294117647
0.2427834672071501 0.36470588235294116
0.24331957065908577 0.36470588235294116
0.2444786273929163 0.37058823529411766
0.24493364943829024 0.3764705882352941
0.24603602078590298 0.3764705882352941
0.24945152570837187 0.3764705882352941
0.25032045971382266 0.38235294117647056
0.2530944998757044 0.38823529411764707
0.25310253066318483 0.3941176470588235
0.2533598927311984 0.3941176470588235
0.2537511672203052 0.4
0.25728725376271044 0.40588235294117647
0.2599877859970902 0.4117647058823529
0.2612184922999711 0.4117647058823529
0.26264276980441786 0.4117647058823529
0.26818064067739883 0.4176470588235294
0.26888059074313597 0.4235294117647059
0.270330391908539 0.4235294117647059
0.2714073103833906 0.4294117647058823
0.2715337669307831 0.4294117647058823
0.27181154992939305 0.4294117647058823
0.2762442812434989 0.43529411764705883
0.2787765978469832 0.4411764705882353
0.27906925662155624 0.4411764705882353
0.28117928966845457 0.4411764705882353
0.28162141853110295 0.4411764705882353
0.2839061520931961 0.4470588235294118
0.2851678308249096 0.45294117647058824
0.2900486963925705 0.4588235294117647
0.2916229092842378 0.4647058823529412
0.2918854392726434 0.4647058823529412
0.29456649485302155 0.47058823529411764
0.29605703349254214 0.47058823529411764
0.2967650606221135 0.4764705882352941
0.30823055105225255 0.4764705882352941
0.3111489019457753 0.4823529411764706
0.31209264938859277 0.4823529411764706
0.3129194888340081 0.48823529411764705
0.31849410222951335 0.48823529411764705
0.3204718604807336 0.49411764705882355
0.32658968555588086 0.5
0.3278439478167872 0.5
0.3295988333041939 0.5
0.3296247506252401 0.5
0.33001044644179306 0.5
0.33318530496029 0.5
0.335217796520841 0.5058823529411764
0.33713288642692657 0.5117647058823529
0.33734066166549426 0.5117647058823529
0.3431279858010749 0.5176470588235295
0.34371437118260073 0.5176470588235295
0.34382850217535105 0.5176470588235295
0.3465675637976217 0.5176470588235295
0.3493649627942365 0.5176470588235295
0.35486060351618254 0.5235294117647059
0.35627279625212616 0.5294117647058824
0.35631066774179954 0.5352941176470588
0.35715352731473243 0.5352941176470588
0.3586014609186898 0.5411764705882353
0.3612039262064423 0.5470588235294118
0.36529400108890686 0.5470588235294118
0.365647333333302 0.5529411764705883
0.3664152889161292 0.5588235294117647
0.37536400913444407 0.5647058823529412
0.3761398255766967 0.5647058823529412
0.37669872551273287 0.5647058823529412
0.39025046579118 0.5647058823529412
0.39063649989219423 0.5705882352941176
0.39155620690886206 0.5705882352941176
0.39234246104398257 0.5705882352941176
0.39334226205644546 0.5705882352941176
0.39493015790558006 0.5764705882352941
0.39659771005655625 0.5764705882352941
0.3966609074134669 0.5823529411764706
0.3990921197576406 0.5882352941176471
0.4053291329729913 0.5941176470588235
0.4067327386553447 0.5941176470588235
0.41061593904344135 0.5941176470588235
0.4110397064657072 0.5941176470588235
0.4124589666245311 0.5941176470588235
0.4137369297792004 0.5941176470588235
0.4170234290881433 0.5941176470588235
0.4183571027077116 0.5941176470588235
0.4200022730421813 0.6
0.42146862447565453 0.6
0.4245511329743851 0.6
0.4268167488266809 0.6058823529411764
0.4278624806023314 0.611764705882353
0.43289317227582647 0.611764705882353
0.4354657067628657 0.6176470588235294
0.43547592423211917 0.6176470588235294
0.4359979871361072 0.6176470588235294
0.4363863779574086 0.6235294117647059
0.4380711238033689 0.6294117647058823
0.43831001242550705 0.6352941176470588
0.4383136613983355 0.6411764705882353
0.4410380024538305 0.6470588235294118
0.4431816745869549 0.6529411764705882
0.4444453368234873 0.6529411764705882
0.4448758792413923 0.6588235294117647
0.4516652159058774 0.6647058823529411
0.4563375226103177 0.6647058823529411
0.4577381124386861 0.6705882352941176
0.45847207375816973 0.6764705882352942
0.4651444004434497 0.6823529411764706
0.47389350770626176 0.6882352941176471
0.4759463053220208 0.6882352941176471
0.4765489105784288 0.6941176470588235
0.4778234445737262 0.7
0.4834721796585904 0.7058823529411765
0.4914160027956923 0.7058823529411765
0.49178529741730415 0.711764705882353
0.49818819087010974 0.7176470588235294
0.49949246355579774 0.7176470588235294
0.5027925881597967 0.7235294117647059
0.5045128439338765 0.7235294117647059
0.5075001051470553 0.7294117647058823
0.508826907722443 0.7352941176470589
0.5122458933158115 0.7352941176470589
0.5135550613253658 0.7411764705882353
0.5175580594266658 0.7411764705882353
0.5178035315025261 0.7411764705882353
0.5215972918618816 0.7411764705882353
0.5228305001227103 0.7470588235294118
0.5282497748593233 0.7529411764705882
0.5362507713378518 0.7529411764705882
0.5367961818375464 0.7588235294117647
0.547058714752736 0.7588235294117647
0.5504087668094867 0.7647058823529411
0.5506334279170585 0.7705882352941177
0.5539726439469062 0.7764705882352941
0.5543885868616092 0.7823529411764706
0.5596906511202849 0.7823529411764706
0.5606522669060691 0.788235294117647
0.5611601641374225 0.7941176470588235
0.563463976123053 0.8
0.567590900624799 0.8058823529411765
0.5715445845215962 0.8117647058823529
0.5725592769528965 0.8117647058823529
0.5816667284927434 0.8117647058823529
0.5822111898800278 0.8176470588235294
0.583051336272521 0.8235294117647058
0.586439275556048 0.8294117647058824
0.5875993453211235 0.8294117647058824
0.5943066402321788 0.8352941176470589
0.5969798756130612 0.8411764705882353
0.5997715468515054 0.8411764705882353
0.6039274684178542 0.8411764705882353
0.6077511517287805 0.8411764705882353
0.6086023035841596 0.8411764705882353
0.6115127787992414 0.8411764705882353
0.6165435159536998 0.8411764705882353
0.6232432702701709 0.8411764705882353
0.6372031641411741 0.8470588235294118
0.639432922538134 0.8529411764705882
0.6498194720219735 0.8588235294117647
0.6540867903633654 0.8647058823529412
0.6546198114995774 0.8705882352941177
0.6562547453170768 0.8705882352941177
0.6599944538596244 0.8705882352941177
0.6616805382595039 0.8764705882352941
0.6733618689738038 0.8823529411764706
0.677084757888831 0.888235294117647
0.677642806844978 0.888235294117647
0.6874611140841149 0.888235294117647
0.6935222149812036 0.888235294117647
0.6967007585895549 0.888235294117647
0.7055628976729997 0.888235294117647
0.7122135546551346 0.8941176470588236
0.7143577887122521 0.9
0.7215441970610731 0.9058823529411765
0.7361325901020088 0.9058823529411765
0.7385509442051827 0.9117647058823529
0.7425661839242138 0.9117647058823529
0.7470189203152828 0.9117647058823529
0.7475324333917858 0.9117647058823529
0.7514584223637887 0.9176470588235294
0.7636515230737456 0.9235294117647059
0.7706906745026959 0.9294117647058824
0.7718186139938039 0.9294117647058824
0.7754264671233572 0.9294117647058824
0.7755831727640163 0.9294117647058824
0.7794936675550758 0.9294117647058824
0.7968851819475083 0.9352941176470588
0.7985559486644885 0.9411764705882353
0.8161245646137286 0.9411764705882353
0.8170748180674847 0.9411764705882353
0.8228533465003668 0.9411764705882353
0.8230104049428506 0.9470588235294117
0.8418560553102 0.9470588235294117
0.8464953440482331 0.9529411764705882
0.8683332107362074 0.9588235294117647
0.8965005882095413 0.9588235294117647
0.910990159884097 0.9588235294117647
0.9150204410421514 0.9647058823529412
0.9158174085777918 0.9705882352941176
0.9285379504139596 0.9764705882352941
0.9460120654167025 0.9823529411764705
0.9571112618343174 0.9823529411764705
0.9906716320477467 0.9882352941176471
0.9937378662043069 0.9882352941176471
1.0 1.0


==> tikz/cdf/offMLP-All.txt <==
0.0 0.0058823529411764705
0.0014336191211998283 0.011764705882352941
0.0019069316620584369 0.011764705882352941
0.0020028218151123605 0.011764705882352941
0.003074651987006767 0.01764705882352941
0.00373846745973128 0.023529411764705882
0.004356546868604874 0.023529411764705882
0.008093823885483879 0.023529411764705882
0.010316650576112878 0.029411764705882353
0.010754480270240408 0.029411764705882353
0.015556733153102527 0.029411764705882353
0.01558230271305049 0.03529411764705882
0.018908795032242978 0.03529411764705882
0.01964240016989068 0.041176470588235294
0.020283744037811496 0.041176470588235294
0.025410032906495156 0.041176470588235294
0.02746893194995815 0.047058823529411764
0.028650466303683782 0.052941176470588235
0.029694474142831478 0.052941176470588235
0.031344414267786 0.058823529411764705
0.0314308292598865 0.058823529411764705
0.03582856942528791 0.058823529411764705
0.037542972609588214 0.058823529411764705
0.044194254723997434 0.06470588235294118
0.044969025124567956 0.06470588235294118
0.0456694860627342 0.06470588235294118
0.04582296350197615 0.06470588235294118
0.048497631998195775 0.06470588235294118
0.04856174297555585 0.07058823529411765
0.04943524876030525 0.07058823529411765
0.05076200737903455 0.07058823529411765
0.05130697096135851 0.07058823529411765
0.05164458049353057 0.07647058823529412
0.05607382715398112 0.08235294117647059
0.057933806360329354 0.08823529411764706
0.05794692217331822 0.09411764705882353
0.05808889892695361 0.09411764705882353
0.05908683641678874 0.09411764705882353
0.06018169739281188 0.09411764705882353
0.06120614153532172 0.09411764705882353
0.061351083612459785 0.1
0.06196718190516735 0.1
0.0651987760582591 0.10588235294117647
0.06648155234836911 0.10588235294117647
0.06694766141680018 0.11176470588235295
0.0689866442376378 0.11176470588235295
0.07115031801246013 0.11764705882352941
0.0711831821828076 0.11764705882352941
0.0764195686792244 0.12352941176470589
0.0777937935889997 0.12941176470588237
0.07984534909994258 0.13529411764705881
0.07989545189671914 0.13529411764705881
0.08007522205217944 0.1411764705882353
0.08121327683137256 0.1411764705882353
0.08231604324092243 0.1411764705882353
0.0855204240239843 0.14705882352941177
0.08681317199617475 0.14705882352941177
0.0874401360824009 0.14705882352941177
0.08898347172966779 0.15294117647058825
0.09007555194354909 0.15294117647058825
0.09161807330463671 0.15294117647058825
0.09204268412982869 0.15294117647058825
0.0941106567893113 0.1588235294117647
0.09565553579021549 0.1588235294117647
0.09600878560310154 0.16470588235294117
0.09603706066660103 0.17058823529411765
0.096512416490478 0.17647058823529413
0.0976043184546996 0.17647058823529413
0.0980401813854849 0.17647058823529413
0.09809517058012543 0.17647058823529413
0.09810760749643324 0.18235294117647058
0.09941688285774053 0.18235294117647058
0.10035756707915014 0.18235294117647058
0.1045883568854255 0.18235294117647058
0.10571014488275546 0.18235294117647058
0.106029310544184 0.18823529411764706
0.10627510576463016 0.18823529411764706
0.10798288741101195 0.19411764705882353
0.10873151175675504 0.19411764705882353
0.11094278931983054 0.19411764705882353
0.11384824881864468 0.2
0.11771487729368253 0.2
0.12286198189384805 0.2
0.12429130844015726 0.20588235294117646
0.12615778353121423 0.20588235294117646
0.12634881968409248 0.21176470588235294
0.12725816303708154 0.21176470588235294
0.13126636192637875 0.21764705882352942
0.1314589358933283 0.21764705882352942
0.13340576044040336 0.2235294117647059
0.1340250472572782 0.22941176470588234
0.1341182512147962 0.23529411764705882
0.13595626748076003 0.23529411764705882
0.13808518244405021 0.2411764705882353
0.13962831861903813 0.24705882352941178
0.14071119797370424 0.2529411764705882
0.1473590362282885 0.2529411764705882
0.14751006133920433 0.25882352941176473
0.14760450018648766 0.2647058823529412
0.15008593022274092 0.27058823529411763
0.15097833180020645 0.27058823529411763
0.15315867562522478 0.27647058823529413
0.1535459711791167 0.27647058823529413
0.16121275778682898 0.2823529411764706
0.16562213174611823 0.28823529411764703
0.16684038713757923 0.28823529411764703
0.16733310486593425 0.28823529411764703
0.17024404065137064 0.28823529411764703
0.17255064834753395 0.29411764705882354
0.1732081556354618 0.29411764705882354
0.1748798090836188 0.3
0.1770696094387986 0.3
0.17851806614742033 0.3058823529411765
0.1814940497458411 0.3058823529411765
0.1857951992710086 0.3058823529411765
0.1865635530222776 0.31176470588235294
0.18979490588800063 0.31176470588235294
0.18986357404463408 0.31176470588235294
0.1905121370158364 0.31176470588235294
0.19096455292078415 0.3176470588235294
0.19146394292833996 0.3176470588235294
0.19154792223948855 0.3235294117647059
0.19234914246559254 0.3235294117647059
0.19536701921270935 0.3235294117647059
0.19770732281670786 0.3235294117647059
0.19843264700718632 0.32941176470588235
0.19976612055187645 0.32941176470588235
0.20006738525954118 0.3352941176470588
0.20023137970079283 0.3411764705882353
0.2061027417665567 0.3411764705882353
0.21134339345451908 0.3411764705882353
0.21173293713759192 0.34705882352941175
0.21538437362268728 0.34705882352941175
0.216114109291084 0.35294117647058826
0.21692691224049412 0.3588235294117647
0.22059559598057157 0.36470588235294116
0.22392321854425248 0.36470588235294116
0.2276010632255245 0.37058823529411766
0.23489166012178894 0.37058823529411766
0.23497332323688877 0.3764705882352941
0.23598390734486782 0.38235294117647056
0.2382546280950426 0.38235294117647056
0.23918508587415938 0.38823529411764707
0.2421477870371693 0.38823529411764707
0.24349985756993717 0.3941176470588235
0.24405667307071816 0.4
0.2448329551514507 0.4
0.2485480682479366 0.4
0.2486214062180545 0.40588235294117647
0.25388919499901624 0.4117647058823529
0.25442996456904243 0.4117647058823529
0.2547436706907761 0.4176470588235294
0.2553386985939747 0.4235294117647059
0.2616475210087275 0.4294117647058823
0.262685259167412 0.4294117647058823
0.26890274695809746 0.43529411764705883
0.2697190131385712 0.43529411764705883
0.2730969644503412 0.43529411764705883
0.2837302048189368 0.4411764705882353
0.2851167851197802 0.4411764705882353
0.2870976025615317 0.4470588235294118
0.2879092577077443 0.4470588235294118
0.29028167069634925 0.45294117647058824
0.29218294345358714 0.4588235294117647
0.29537486694905324 0.4647058823529412
0.3004171861615263 0.4647058823529412
0.3014469326968164 0.4647058823529412
0.304268300376443 0.4647058823529412
0.3098693750375049 0.47058823529411764
0.3159567421944017 0.47058823529411764
0.32049027518024314 0.47058823529411764
0.33220698879586535 0.4764705882352941
0.33333760416519914 0.4764705882352941
0.3334570621435842 0.4823529411764706
0.3341171662936883 0.48823529411764705
0.3346129047867992 0.49411764705882355
0.3392295132579756 0.5
0.3402900352631063 0.5058823529411764
0.34410276251584226 0.5117647058823529
0.3443883149439355 0.5176470588235295
0.34602563234817696 0.5176470588235295
0.3487320147392074 0.5176470588235295
0.35375779083110326 0.5176470588235295
0.35682104136100096 0.5176470588235295
0.35737752560599784 0.5176470588235295
0.3598344552881324 0.5176470588235295
0.3620891221770043 0.5235294117647059
0.36365579004935084 0.5294117647058824
0.3739611145153759 0.5294117647058824
0.3764446524749004 0.5352941176470588
0.37745528687827745 0.5352941176470588
0.37875414066553104 0.5411764705882353
0.3810605474372696 0.5470588235294118
0.3824554649331302 0.5529411764705883
0.38347620289744844 0.5588235294117647
0.38861890684621603 0.5588235294117647
0.3896753726067566 0.5588235294117647
0.3917729270634542 0.5588235294117647
0.39314317969721974 0.5588235294117647
0.3943230631789206 0.5588235294117647
0.3976117197010266 0.5588235294117647
0.39884984638133086 0.5647058823529412
0.40043924142919374 0.5705882352941176
0.40197164409606967 0.5705882352941176
0.40230233396404164 0.5764705882352941
0.403126591991689 0.5823529411764706
0.40339946971407653 0.5882352941176471
0.4084010469172068 0.5882352941176471
0.4127426353586738 0.5882352941176471
0.4163307768652121 0.5882352941176471
0.42052725167282484 0.5941176470588235
0.42605856772844647 0.5941176470588235
0.42782408876845257 0.5941176470588235
0.43313241938797437 0.5941176470588235
0.43365919187074786 0.6
0.43661579395096545 0.6058823529411764
0.43683033376356073 0.6058823529411764
0.4405970605932298 0.611764705882353
0.44150509974329305 0.611764705882353
0.44333908231206665 0.611764705882353
0.44630482165259666 0.6176470588235294
0.4480854494959217 0.6235294117647059
0.44848988801299244 0.6235294117647059
0.44961655856669414 0.6294117647058823
0.45425897104751406 0.6352941176470588
0.4602189696623568 0.6411764705882353
0.4610224369623879 0.6470588235294118
0.4659016716978584 0.6470588235294118
0.46687220033875937 0.6470588235294118
0.4690017278544913 0.6529411764705882
0.4728118132606325 0.6529411764705882
0.4736223031699056 0.6588235294117647
0.47545884801244714 0.6588235294117647
0.48426903988593506 0.6647058823529411
0.4887343700273767 0.6705882352941176
0.48898920653660205 0.6764705882352942
0.4908645301489382 0.6823529411764706
0.493267510918092 0.6823529411764706
0.4963570829904065 0.6882352941176471
0.4971438207330556 0.6882352941176471
0.4981054074301855 0.6941176470588235
0.5005154723584203 0.6941176470588235
0.5032122513398338 0.7
0.505220448729865 0.7
0.5081367057102019 0.7058823529411765
0.5088291971915853 0.711764705882353
0.513759812837547 0.711764705882353
0.5162325891764181 0.7176470588235294
0.5267677924808858 0.7176470588235294
0.5298284787760916 0.7176470588235294
0.5321954562001525 0.7176470588235294
0.5326035388532421 0.7235294117647059
0.5339259920752543 0.7294117647058823
0.5353303947713024 0.7294117647058823
0.5400314961639547 0.7294117647058823
0.5526353647050798 0.7352941176470589
0.565219046696497 0.7411764705882353
0.5674047777637735 0.7411764705882353
0.5698482528432736 0.7470588235294118
0.5741981175913632 0.7529411764705882
0.578008079915707 0.7588235294117647
0.5859311977233562 0.7588235294117647
0.586110470326799 0.7588235294117647
0.5881738178923486 0.7647058823529411
0.5887422348712136 0.7705882352941177
0.5913689842087543 0.7764705882352941
0.5932915686584183 0.7823529411764706
0.5946956789704569 0.7823529411764706
0.5950089994051364 0.7823529411764706
0.6010618851266587 0.7823529411764706
0.604011318648523 0.7823529411764706
0.6107247454242012 0.788235294117647
0.6125333509345288 0.7941176470588235
0.6145178205745921 0.7941176470588235
0.6214142780839431 0.8
0.6234049881229202 0.8
0.6249341591780987 0.8
0.6391189051925869 0.8058823529411765
0.6418134290002797 0.8117647058823529
0.6520070715882686 0.8176470588235294
0.6553940961397994 0.8235294117647058
0.6563081374794894 0.8235294117647058
0.6569402404694337 0.8235294117647058
0.6615802776508426 0.8294117647058824
0.6704007806109796 0.8294117647058824
0.6707711752249337 0.8294117647058824
0.672398177907204 0.8294117647058824
0.6748645267102279 0.8352941176470589
0.6762792056610447 0.8411764705882353
0.6833908745767758 0.8411764705882353
0.6836749055310057 0.8470588235294118
0.6860511020607526 0.8470588235294118
0.6862474013765003 0.8529411764705882
0.6867413031402338 0.8588235294117647
0.6910776001738056 0.8647058823529412
0.69126614634784 0.8705882352941177
0.6983979671095566 0.8764705882352941
0.7102793076569397 0.8823529411764706
0.7140955178897875 0.8823529411764706
0.71781873017536 0.8823529411764706
0.7178937937988745 0.8823529411764706
0.7215979166389593 0.888235294117647
0.7230878556708574 0.8941176470588236
0.7238287137256124 0.9
0.7349010392155929 0.9058823529411765
0.7504504936069822 0.9117647058823529
0.751403985726408 0.9176470588235294
0.7525839488346199 0.9235294117647059
0.7532241324620377 0.9235294117647059
0.760830851852187 0.9294117647058824
0.7684327983321856 0.9294117647058824
0.7707183993385204 0.9294117647058824
0.7774702463257053 0.9294117647058824
0.8010758611108214 0.9352941176470588
0.817832807810854 0.9352941176470588
0.8259666795011009 0.9352941176470588
0.8362624718055661 0.9411764705882353
0.8393991132689641 0.9411764705882353
0.8416945896956202 0.9411764705882353
0.84355711629813 0.9411764705882353
0.8449708166149893 0.9470588235294117
0.8544329613613412 0.9529411764705882
0.8587816414691948 0.9529411764705882
0.8613510480795918 0.9588235294117647
0.882898969215238 0.9647058823529412
0.8935388777507166 0.9705882352941176
0.8948465231233599 0.9705882352941176
0.8987141590632982 0.9705882352941176
0.9272761174909873 0.9764705882352941
0.9373550778919587 0.9764705882352941
0.9750425369256793 0.9823529411764705
1.0 1.0


==> tikz/cdf/offSVM-All.txt <==
0.0 0.023529411764705882
4.4528381561742314E-4 0.023529411764705882
9.807384680511249E-4 0.029411764705882353
0.002700906160495121 0.03529411764705882
0.012915706497306353 0.041176470588235294
0.01300435561952793 0.041176470588235294
0.014179213660032846 0.041176470588235294
0.014752028548334491 0.041176470588235294
0.017274153851665915 0.041176470588235294
0.020768740441081162 0.041176470588235294
0.022997995049057085 0.041176470588235294
0.024132181269662243 0.047058823529411764
0.025810997977348305 0.047058823529411764
0.028832782307567 0.052941176470588235
0.029877913844224068 0.052941176470588235
0.03112161628139578 0.058823529411764705
0.03212632715887712 0.058823529411764705
0.03213170548096127 0.06470588235294118
0.03361969853268394 0.07058823529411765
0.035316896711722605 0.07647058823529412
0.03581899468394218 0.07647058823529412
0.03981519097054091 0.08235294117647059
0.041212676134795324 0.08823529411764706
0.041392106103803915 0.09411764705882353
0.043229072683060754 0.1
0.04499021514791056 0.1
0.04683480923732613 0.10588235294117647
0.04728073288546236 0.11176470588235295
0.04775529985543807 0.11176470588235295
0.04854000544423699 0.11764705882352941
0.04902019167847796 0.12352941176470589
0.0495142103081801 0.12352941176470589
0.04957511822651038 0.12941176470588237
0.050013157071753536 0.12941176470588237
0.05003230140286288 0.12941176470588237
0.05078275467080452 0.13529411764705881
0.050821258389465815 0.1411764705882353
0.05154099242080146 0.14705882352941177
0.052607299649108034 0.14705882352941177
0.05397044264991024 0.14705882352941177
0.055444698918026974 0.15294117647058825
0.05697931312257658 0.1588235294117647
0.062290110416763814 0.1588235294117647
0.06661256186133213 0.1588235294117647
0.066850698760323 0.1588235294117647
0.0668553238882114 0.1588235294117647
0.06855357779016566 0.16470588235294117
0.06929806417260989 0.16470588235294117
0.06971182747081742 0.17058823529411765
0.07021138655701348 0.17647058823529413
0.07222391434592208 0.18235294117647058
0.07509147447104038 0.18823529411764706
0.07522507320234094 0.19411764705882353
0.0766173108872034 0.19411764705882353
0.07723651050433197 0.2
0.07765083488224031 0.2
0.07802874395350798 0.20588235294117646
0.07861993120212707 0.20588235294117646
0.07890450602046896 0.20588235294117646
0.08067060486120764 0.21176470588235294
0.0811366513898185 0.21764705882352942
0.08146001060250947 0.21764705882352942
0.08412124244754995 0.2235294117647059
0.08840960279894396 0.22941176470588234
0.08902551184533686 0.23529411764705882
0.089479378843693 0.23529411764705882
0.09096595477198743 0.23529411764705882
0.09176933933344127 0.2411764705882353
0.0924566064014981 0.24705882352941178
0.09254595336494664 0.2529411764705882
0.09259968418509557 0.25882352941176473
0.09388714478259566 0.25882352941176473
0.09571136361323572 0.2647058823529412
0.09649157478099704 0.27058823529411763
0.09774958239459093 0.27647058823529413
0.09924771711457997 0.2823529411764706
0.10022823739754616 0.2823529411764706
0.10059998417572716 0.28823529411764703
0.10076878807210377 0.29411764705882354
0.10103750512694279 0.3
0.1018667909160296 0.3
0.10320879656381172 0.3
0.10511490929886859 0.3058823529411765
0.10543742343301106 0.31176470588235294
0.10545041962535669 0.3176470588235294
0.10616153068056725 0.3176470588235294
0.10707404706952299 0.3235294117647059
0.10721413964222971 0.32941176470588235
0.10813091075629819 0.32941176470588235
0.1091810124699848 0.3352941176470588
0.10981412189578735 0.3411764705882353
0.11106340540016618 0.3411764705882353
0.111405223828026 0.3411764705882353
0.11149099297470955 0.3411764705882353
0.11298473751518756 0.3411764705882353
0.1160114198073981 0.3411764705882353
0.11853158979537505 0.34705882352941175
0.12095944789040775 0.35294117647058826
0.12114007851812592 0.3588235294117647
0.1211579957612342 0.3588235294117647
0.12343321536375185 0.3588235294117647
0.125619844348784 0.3588235294117647
0.1261015389787724 0.3588235294117647
0.12718847171904513 0.3588235294117647
0.1291793126288873 0.36470588235294116
0.13041944827023377 0.37058823529411766
0.13093800304784217 0.3764705882352941
0.13116672018362746 0.3764705882352941
0.13130706070187276 0.38235294117647056
0.13366086679081007 0.38823529411764707
0.1336827805703061 0.3941176470588235
0.1339814359514051 0.4
0.1344595512619579 0.40588235294117647
0.13975863045640632 0.4117647058823529
0.14006016698452567 0.4117647058823529
0.14094894615079775 0.4176470588235294
0.14110686026040775 0.4235294117647059
0.1417178643189314 0.4294117647058823
0.14533714913852197 0.4294117647058823
0.14633110814508332 0.4294117647058823
0.14827799766755106 0.4294117647058823
0.14904308975499528 0.43529411764705883
0.15024695282894565 0.4411764705882353
0.150802855484874 0.4470588235294118
0.15251234907969158 0.4470588235294118
0.15255073990019644 0.45294117647058824
0.15291681171129656 0.4588235294117647
0.15442433433559635 0.4647058823529412
0.15828513802901428 0.47058823529411764
0.15910695476883105 0.47058823529411764
0.15942527919077545 0.4764705882352941
0.16305012266730196 0.4764705882352941
0.16377613138144145 0.4823529411764706
0.16517654437365922 0.48823529411764705
0.16579590784270884 0.48823529411764705
0.16663791076300466 0.48823529411764705
0.16694983381295678 0.49411764705882355
0.1670288933108849 0.49411764705882355
0.1670445849638504 0.5
0.16728372094130717 0.5058823529411764
0.16738898694187376 0.5058823529411764
0.16828935276421617 0.5117647058823529
0.1694563377091349 0.5176470588235295
0.1712728912931535 0.5235294117647059
0.17196785108449109 0.5235294117647059
0.17198319090163688 0.5294117647058824
0.17295291797650808 0.5294117647058824
0.17426059687582504 0.5352941176470588
0.17432796519265134 0.5352941176470588
0.17448514786653327 0.5352941176470588
0.17500069600002965 0.5411764705882353
0.1760786003124766 0.5470588235294118
0.17670985062875208 0.5529411764705883
0.17821978925769663 0.5529411764705883
0.18007572007308895 0.5588235294117647
0.1804375456293635 0.5588235294117647
0.181433559562612 0.5588235294117647
0.18164067936854464 0.5647058823529412
0.18282922708327312 0.5647058823529412
0.18283615485941537 0.5705882352941176
0.18699964801627408 0.5764705882352941
0.1893094770636021 0.5823529411764706
0.1897533982897998 0.5823529411764706
0.19071851798100145 0.5882352941176471
0.19139942908679813 0.5941176470588235
0.19208723190676108 0.6
0.19405044037657845 0.6058823529411764
0.19426938575010474 0.6058823529411764
0.1974777522291707 0.611764705882353
0.19765734160158308 0.611764705882353
0.19893856318698924 0.6176470588235294
0.1990462369180333 0.6235294117647059
0.19958720325933355 0.6294117647058823
0.20008886483383856 0.6352941176470588
0.20097715695764054 0.6411764705882353
0.20139655846197227 0.6470588235294118
0.20259471246817023 0.6470588235294118
0.2026440356418358 0.6529411764705882
0.20298698083227776 0.6529411764705882
0.2033341218188658 0.6588235294117647
0.2086596123116752 0.6647058823529411
0.21148350049033965 0.6705882352941176
0.21296722360957307 0.6764705882352942
0.21301757633593482 0.6764705882352942
0.21504539483571034 0.6764705882352942
0.2173257446476539 0.6823529411764706
0.21895046528228557 0.6823529411764706
0.2198863535486419 0.6882352941176471
0.2205442811073327 0.6941176470588235
0.22270682445565168 0.6941176470588235
0.22395419987173615 0.7
0.22907376658727832 0.7
0.2305167219262843 0.7058823529411765
0.23218220377404367 0.711764705882353
0.23760638213088 0.711764705882353
0.24063529908095294 0.7176470588235294
0.2424036881847265 0.7235294117647059
0.2469783917984119 0.7294117647058823
0.24852372125819974 0.7352941176470589
0.2485363010512889 0.7411764705882353
0.24883874772634393 0.7470588235294118
0.251387340818586 0.7529411764705882
0.25331446167476607 0.7529411764705882
0.2556975332615197 0.7529411764705882
0.25583451937570795 0.7588235294117647
0.25831021276883365 0.7647058823529411
0.25956111861482606 0.7705882352941177
0.26042226425437465 0.7705882352941177
0.2624458088106302 0.7705882352941177
0.26303173014006515 0.7764705882352941
0.26360586275421805 0.7764705882352941
0.26748837134522435 0.7823529411764706
0.2683368169843279 0.7823529411764706
0.2691323435301763 0.7823529411764706
0.2696146885452091 0.7823529411764706
0.2732168092394071 0.788235294117647
0.2737096612329948 0.788235294117647
0.2746312854929337 0.7941176470588235
0.27581238693319865 0.8
0.2761233000693633 0.8
0.2797898713647651 0.8058823529411765
0.28031070320715906 0.8058823529411765
0.28746092653819755 0.8117647058823529
0.2917230910374516 0.8176470588235294
0.29532531272171025 0.8235294117647058
0.295584586205159 0.8294117647058824
0.2956115834415204 0.8294117647058824
0.296702009859458 0.8352941176470589
0.2973022917969883 0.8411764705882353
0.29787251125452846 0.8411764705882353
0.29797984335463035 0.8411764705882353
0.2987345585545631 0.8470588235294118
0.29920880152314305 0.8529411764705882
0.3001802561830575 0.8529411764705882
0.30197507171058197 0.8529411764705882
0.30303066036170767 0.8529411764705882
0.30386159909564886 0.8529411764705882
0.30782533927631633 0.8529411764705882
0.30927551943571896 0.8588235294117647
0.3135672102207649 0.8588235294117647
0.3160689597244483 0.8647058823529412
0.3177055307097013 0.8647058823529412
0.3216290719912654 0.8647058823529412
0.3253658407213469 0.8705882352941177
0.32542568722912135 0.8705882352941177
0.32793439777220584 0.8705882352941177
0.33003678982946727 0.8764705882352941
0.3309260808633365 0.8764705882352941
0.33393016938317704 0.8764705882352941
0.3344919476380304 0.8764705882352941
0.335104378472558 0.8823529411764706
0.33726111085484517 0.8823529411764706
0.34319137725658 0.8823529411764706
0.34520174615907495 0.8823529411764706
0.34641704711516613 0.888235294117647
0.3492479718093125 0.8941176470588236
0.3537879658431755 0.8941176470588236
0.35528062633487034 0.8941176470588236
0.35680452785821304 0.8941176470588236
0.3594321873784059 0.9
0.36101268840515627 0.9
0.36682226865684436 0.9
0.36990923009252447 0.9
0.36998354062074723 0.9058823529411765
0.3763416707371529 0.9058823529411765
0.37959511898385506 0.9058823529411765
0.3808840979366676 0.9058823529411765
0.38315335626692126 0.9058823529411765
0.38397053084841326 0.9058823529411765
0.3842724650066152 0.9058823529411765
0.3843332821936814 0.9117647058823529
0.3931605906501227 0.9117647058823529
0.39743745016653415 0.9117647058823529
0.39777848863749504 0.9176470588235294
0.4004511148188356 0.9176470588235294
0.40466372460618016 0.9176470588235294
0.4150724775951068 0.9235294117647059
0.41947797481725135 0.9235294117647059
0.4392580438705839 0.9294117647058824
0.4398346541536879 0.9352941176470588
0.4403068074010678 0.9352941176470588
0.4417976604220311 0.9352941176470588
0.4425820379665426 0.9352941176470588
0.442839639630219 0.9352941176470588
0.44426906042017367 0.9352941176470588
0.44434945296336104 0.9411764705882353
0.45265708644722547 0.9411764705882353
0.4557553792955637 0.9411764705882353
0.45918812037204687 0.9411764705882353
0.46001039652747444 0.9411764705882353
0.46047959164203395 0.9411764705882353
0.4617652786472452 0.9411764705882353
0.462192814493796 0.9411764705882353
0.46300249608632593 0.9470588235294117
0.46980282287011527 0.9529411764705882
0.47540386419249525 0.9529411764705882
0.4759217899167122 0.9529411764705882
0.4802378947584595 0.9529411764705882
0.48268712924155627 0.9529411764705882
0.48518566816241954 0.9529411764705882
0.5020278245976038 0.9588235294117647
0.509632314031418 0.9588235294117647
0.5123406340465146 0.9588235294117647
0.516275591643053 0.9588235294117647
0.5238594100318589 0.9588235294117647
0.5241252605588542 0.9588235294117647
0.5358831248262973 0.9588235294117647
0.5515051171272032 0.9588235294117647
0.5713770516844917 0.9588235294117647
0.5717363020368256 0.9588235294117647
0.5763811722950065 0.9647058823529412
0.5872504517828397 0.9705882352941176
0.5947521048821268 0.9764705882352941
0.6191158119987201 0.9764705882352941
0.6671676439492046 0.9764705882352941
0.6672183516959536 0.9764705882352941
0.6709970160328267 0.9823529411764705
0.6748485201280469 0.9823529411764705
0.6778698415831902 0.9823529411764705
0.6853419082448481 0.9823529411764705
0.7249077139976633 0.9823529411764705
0.7306181503583412 0.9823529411764705
0.7648127670767082 0.9882352941176471
0.7658106738363016 0.9882352941176471
0.7694932887440387 0.9882352941176471
0.794931391774186 0.9882352941176471
0.7984400563155106 0.9941176470588236
0.8476322670687175 0.9941176470588236
0.8895239189752863 0.9941176470588236
0.90172306191755 0.9941176470588236
0.9730100976782613 0.9941176470588236
1.0 1.0


==> tikz/cdf/offTREE-All.txt <==
0.0 0.023529411764705882
1.9010980862031696E-4 0.023529411764705882
7.132667253626809E-4 0.029411764705882353
8.11371351401966E-4 0.029411764705882353
8.384750688483474E-4 0.029411764705882353
0.006543591952484343 0.029411764705882353
0.0067410774260328035 0.03529411764705882
0.007351643477123296 0.041176470588235294
0.007988794323828175 0.047058823529411764
0.00852048595860346 0.047058823529411764
0.009284006363475641 0.052941176470588235
0.00956973385744037 0.058823529411764705
0.010181833003713496 0.058823529411764705
0.011985539146715095 0.058823529411764705
0.013442161278289434 0.058823529411764705
0.013533106999145467 0.058823529411764705
0.013943328840619463 0.06470588235294118
0.014107375176252546 0.06470588235294118
0.014390383460289015 0.06470588235294118
0.014909973866397018 0.07058823529411765
0.01643423279342193 0.07058823529411765
0.01677445583300143 0.07647058823529412
0.01678983375999144 0.07647058823529412
0.01804067356152799 0.07647058823529412
0.019284247441261514 0.07647058823529412
0.02173877815524999 0.08235294117647059
0.02188494617369968 0.08823529411764706
0.023636083519507186 0.08823529411764706
0.023898111522428534 0.08823529411764706
0.024118775773395325 0.08823529411764706
0.024367217849663565 0.09411764705882353
0.024825123165285404 0.1
0.025236402305131946 0.1
0.026338615714850095 0.1
0.02642519089767223 0.1
0.02742327932711269 0.1
0.0275767328763685 0.1
0.028129669779678824 0.10588235294117647
0.029466302118380035 0.11176470588235295
0.029946688689214435 0.11764705882352941
0.030274025595009857 0.11764705882352941
0.030437939739894452 0.11764705882352941
0.030597406294840965 0.12352941176470589
0.03244325705218833 0.12352941176470589
0.03301359840468275 0.12352941176470589
0.034704255174259124 0.12941176470588237
0.03590412920085775 0.12941176470588237
0.037373153974087116 0.12941176470588237
0.037741110722580434 0.13529411764705881
0.037761498124990474 0.1411764705882353
0.03859127849213344 0.14705882352941177
0.03874656970648286 0.14705882352941177
0.03919693882828607 0.14705882352941177
0.03961905207202694 0.14705882352941177
0.04155020119252541 0.15294117647058825
0.043460946808266065 0.1588235294117647
0.04352737241991111 0.1588235294117647
0.044411805459926505 0.1588235294117647
0.0462781518554131 0.1588235294117647
0.04743869719123427 0.1588235294117647
0.04878213015886155 0.16470588235294117
0.049714793895415166 0.17058823529411765
0.05024504788615486 0.17058823529411765
0.05076997503493155 0.17647058823529413
0.05154362514097349 0.17647058823529413
0.05525353524353299 0.18235294117647058
0.05537488844536001 0.18235294117647058
0.05559280841818743 0.18823529411764706
0.056981039641074004 0.18823529411764706
0.05717577688318306 0.18823529411764706
0.05785007992173062 0.19411764705882353
0.057859444241563196 0.2
0.05837890990498099 0.20588235294117646
0.05895065609679268 0.20588235294117646
0.0599099647227372 0.20588235294117646
0.060748369627708056 0.20588235294117646
0.06138620542721761 0.21176470588235294
0.061978676724089334 0.21176470588235294
0.06199778705566074 0.21176470588235294
0.06276929799434602 0.21764705882352942
0.06311284711761286 0.2235294117647059
0.06351431080896736 0.2235294117647059
0.06392999958242522 0.2235294117647059
0.06509005193879676 0.22941176470588234
0.06516193789051253 0.23529411764705882
0.06555642210053683 0.2411764705882353
0.06593737322681081 0.24705882352941178
0.06693457159283418 0.24705882352941178
0.06744040256684872 0.24705882352941178
0.0734961582994251 0.2529411764705882
0.07715507368606027 0.2529411764705882
0.07749670626626805 0.25882352941176473
0.07774664455567536 0.2647058823529412
0.07789059545166778 0.27058823529411763
0.07807004300469633 0.27647058823529413
0.07837053378243024 0.27647058823529413
0.07903047732578695 0.27647058823529413
0.07968061989516287 0.27647058823529413
0.07989005123532293 0.2823529411764706
0.08017854013653009 0.28823529411764703
0.0818970889575019 0.29411764705882354
0.08346738232583452 0.29411764705882354
0.08362667295728576 0.29411764705882354
0.08414044540604415 0.3
0.08455837259509245 0.3058823529411765
0.08648361477632534 0.3058823529411765
0.08776645637766389 0.3058823529411765
0.089678865167261 0.3058823529411765
0.09121842605600798 0.3058823529411765
0.09162397019186402 0.31176470588235294
0.09199070474619107 0.3176470588235294
0.09224808590437777 0.3235294117647059
0.09496923973910032 0.32941176470588235
0.09533363953591142 0.3352941176470588
0.09567554646756124 0.3352941176470588
0.09748456385520879 0.3411764705882353
0.10508659032974582 0.34705882352941175
0.10772439286648917 0.35294117647058826
0.10875161401800323 0.3588235294117647
0.10954951527384166 0.36470588235294116
0.11140562261050509 0.37058823529411766
0.11246109886409204 0.37058823529411766
0.11291237926781462 0.37058823529411766
0.112999696564253 0.3764705882352941
0.11339569992697077 0.3764705882352941
0.11397286283997918 0.38235294117647056
0.11535129032274549 0.38235294117647056
0.11606985078350832 0.38235294117647056
0.11683723074456986 0.38235294117647056
0.12296262032329064 0.38823529411764707
0.12306421383213458 0.38823529411764707
0.12535710551369156 0.38823529411764707
0.12606696367749565 0.38823529411764707
0.12625212918302875 0.3941176470588235
0.13140010788058823 0.3941176470588235
0.13292865014725938 0.3941176470588235
0.13376581339912016 0.4
0.13726406795352752 0.4
0.14002002749500983 0.4
0.14365492952071848 0.40588235294117647
0.14481847400625178 0.4117647058823529
0.14511244791950964 0.4176470588235294
0.15019296371615232 0.4176470588235294
0.15051186657449386 0.4235294117647059
0.15218477588463772 0.4294117647058823
0.15342642151122018 0.43529411764705883
0.15541921041798612 0.4411764705882353
0.15779563549516157 0.4411764705882353
0.1589842718913503 0.4470588235294118
0.16377605865318792 0.45294117647058824
0.16387314661352156 0.4588235294117647
0.16471558926956031 0.4588235294117647
0.16585776861202245 0.4647058823529412
0.167799043246533 0.47058823529411764
0.1687763196607594 0.4764705882352941
0.1709048500642876 0.4823529411764706
0.17884524246513958 0.48823529411764705
0.1794427527147987 0.49411764705882355
0.18155597762230255 0.5
0.18564536204037166 0.5058823529411764
0.18768776317204663 0.5058823529411764
0.19295336994556686 0.5058823529411764
0.19699887130012114 0.5058823529411764
0.19853500189674247 0.5117647058823529
0.19895665978200106 0.5117647058823529
0.20293114998491282 0.5117647058823529
0.2031057223359101 0.5117647058823529
0.21490637142315988 0.5117647058823529
0.2253081844203226 0.5176470588235295
0.22654968815065732 0.5235294117647059
0.22661662624701354 0.5294117647058824
0.230333723426053 0.5294117647058824
0.23095649251562106 0.5352941176470588
0.23311860049877292 0.5411764705882353
0.23508793559437313 0.5470588235294118
0.23611366090275446 0.5470588235294118
0.23678063761806 0.5470588235294118
0.2377551927825916 0.5529411764705883
0.23981546221907135 0.5588235294117647
0.23999390131345194 0.5588235294117647
0.2416818832284909 0.5647058823529412
0.24385656060958297 0.5705882352941176
0.2472126981923947 0.5705882352941176
0.24755416430596097 0.5764705882352941
0.24863960615099534 0.5823529411764706
0.24875147189812205 0.5823529411764706
0.25114514962902174 0.5823529411764706
0.25346747415176346 0.5882352941176471
0.25650379332436424 0.5941176470588235
0.2581869258910868 0.5941176470588235
0.26185790384972624 0.6
0.2633605367000145 0.6
0.2659641968232856 0.6058823529411764
0.2665792061951121 0.611764705882353
0.2681364595800372 0.6176470588235294
0.2683326056685261 0.6235294117647059
0.2687626802059964 0.6294117647058823
0.26910696962891395 0.6294117647058823
0.26986943883691883 0.6294117647058823
0.2704550381467855 0.6352941176470588
0.2726507020400524 0.6411764705882353
0.2734595903587956 0.6470588235294118
0.2797883610299369 0.6529411764705882
0.2825412406492921 0.6588235294117647
0.2833004081496401 0.6647058823529411
0.28915952714673493 0.6647058823529411
0.28938458971270115 0.6705882352941176
0.2910787043768702 0.6764705882352942
0.29275975600891546 0.6764705882352942
0.29609059462008286 0.6764705882352942
0.29687215431606706 0.6823529411764706
0.2983504609904367 0.6823529411764706
0.30079923532971636 0.6882352941176471
0.3008302202741511 0.6941176470588235
0.3098563182042065 0.7
0.3102001033860629 0.7058823529411765
0.3103435228595862 0.7058823529411765
0.3119290172056896 0.711764705882353
0.31538844311287145 0.7176470588235294
0.315873362775984 0.7176470588235294
0.31622482323615775 0.7235294117647059
0.31823879103326363 0.7294117647058823
0.3188023972938479 0.7352941176470589
0.3200691551762601 0.7411764705882353
0.32191492940165456 0.7411764705882353
0.32295793916897114 0.7411764705882353
0.3232944883321224 0.7411764705882353
0.3251236736420466 0.7470588235294118
0.32600897555223185 0.7470588235294118
0.3351134636110083 0.7470588235294118
0.33793027217261445 0.7529411764705882
0.33868430888320306 0.7588235294117647
0.3465767398228207 0.7588235294117647
0.3477386683199343 0.7647058823529411
0.35102707504477376 0.7647058823529411
0.35387427898119134 0.7647058823529411
0.3630145213713412 0.7647058823529411
0.3699564920704897 0.7647058823529411
0.37414536680239624 0.7647058823529411
0.37856272803447133 0.7705882352941177
0.3838859862715036 0.7764705882352941
0.38449310401391873 0.7764705882352941
0.38534314375736234 0.7764705882352941
0.3865322503977484 0.7764705882352941
0.39127305315682315 0.7764705882352941
0.3954096372939521 0.7823529411764706
0.4007451946861158 0.7823529411764706
0.403573141981576 0.788235294117647
0.4054315004344089 0.7941176470588235
0.4061044831514934 0.7941176470588235
0.41153332511884216 0.8
0.41293390942374414 0.8058823529411765
0.4168766662259007 0.8117647058823529
0.42016588650848496 0.8176470588235294
0.4331970893311107 0.8235294117647058
0.44341189793589114 0.8235294117647058
0.44368003984454046 0.8294117647058824
0.44430567478809985 0.8294117647058824
0.44568460006992383 0.8294117647058824
0.4484636954088767 0.8352941176470589
0.4486496961325443 0.8352941176470589
0.45851643221938404 0.8411764705882353
0.47042271217307596 0.8470588235294118
0.47104304921324835 0.8529411764705882
0.4765908401498877 0.8529411764705882
0.4769599123539886 0.8588235294117647
0.4777117692200181 0.8647058823529412
0.4838785956718468 0.8647058823529412
0.4997378175746821 0.8647058823529412
0.5011944391473362 0.8705882352941177
0.5021499478076321 0.8705882352941177
0.5024460647457599 0.8764705882352941
0.5036203558649759 0.8764705882352941
0.5076721198066085 0.8764705882352941
0.5089858756769707 0.8764705882352941
0.5094565251711358 0.8764705882352941
0.5136308121749102 0.8764705882352941
0.5233608914833431 0.8764705882352941
0.5321384836051779 0.8823529411764706
0.5347927315130809 0.888235294117647
0.5365707888807688 0.888235294117647
0.5398085088819463 0.8941176470588236
0.5399108679725462 0.9
0.5480749756285267 0.9058823529411765
0.5519694371807733 0.9058823529411765
0.5568604291040745 0.9058823529411765
0.5654576910914011 0.9058823529411765
0.5929423886258093 0.9058823529411765
0.5961470760369958 0.9058823529411765
0.6085293601311068 0.9117647058823529
0.6160159219172112 0.9117647058823529
0.6170774622847942 0.9117647058823529
0.6402798125895628 0.9117647058823529
0.6538111989421251 0.9117647058823529
0.6616846246595252 0.9117647058823529
0.6922717868709846 0.9117647058823529
0.6926153472691773 0.9117647058823529
0.7018345189923084 0.9117647058823529
0.7169381382216845 0.9176470588235294
0.7279657531789615 0.9176470588235294
0.7371663161049694 0.9176470588235294
0.7371865451715994 0.9176470588235294
0.7576552658330832 0.9176470588235294
0.7580327932626061 0.9235294117647059
0.7618084336854182 0.9294117647058824
0.7736797142725802 0.9294117647058824
0.7765736393818968 0.9294117647058824
0.7783385491259613 0.9294117647058824
0.7811928354771902 0.9294117647058824
0.8065842373819184 0.9294117647058824
0.8085703822949911 0.9294117647058824
0.8141822296436233 0.9294117647058824
0.8156347011912967 0.9352941176470588
0.8230159183484159 0.9352941176470588
0.832588712777965 0.9411764705882353
0.8392218431818339 0.9470588235294117
0.8458133617750866 0.9470588235294117
0.8557379132695557 0.9529411764705882
0.8654527573888777 0.9529411764705882
0.8671751255875519 0.9588235294117647
0.8696466562505409 0.9588235294117647
0.9080073301290005 0.9647058823529412
0.9127936746959433 0.9647058823529412
0.9338386734919051 0.9705882352941176
0.9383991755135346 0.9764705882352941
0.940433424053599 0.9764705882352941
0.9495783334324532 0.9764705882352941
0.9583903536941416 0.9823529411764705
0.9690589353742525 0.9882352941176471
0.9779912529832568 0.9941176470588236
0.9959974285925068 0.9941176470588236
1.0 1.0


==> tikz/cdf/onBAGGING-LR-All.txt <==
0.0 0.011764705882352941
0.0017000686207581034 0.01764705882352941
0.002360995628866098 0.01764705882352941
0.002990283754667443 0.023529411764705882
0.0035989199241936187 0.023529411764705882
0.0041144886967088975 0.029411764705882353
0.004515693352187273 0.029411764705882353
0.006997473067474849 0.029411764705882353
0.007179512497150639 0.03529411764705882
0.00804111915121191 0.041176470588235294
0.009017429854851074 0.047058823529411764
0.009025734794037957 0.047058823529411764
0.009611951292697702 0.052941176470588235
0.010249157137171103 0.058823529411764705
0.010263454748885813 0.058823529411764705
0.010350358220130395 0.058823529411764705
0.010760942871787225 0.058823529411764705
0.011137936041810403 0.058823529411764705
0.01137731710246792 0.058823529411764705
0.01178077500335339 0.06470588235294118
0.011926418451692868 0.07058823529411765
0.012480783434553623 0.07647058823529412
0.012481983714484834 0.08235294117647059
0.012691632673085042 0.08235294117647059
0.012790618639764571 0.08823529411764706
0.012873444366419014 0.09411764705882353
0.013203986805125283 0.09411764705882353
0.01324525351796904 0.1
0.013411577052762174 0.10588235294117647
0.01389838337038681 0.11176470588235295
0.013999286189072318 0.11764705882352941
0.01453374642352483 0.12352941176470589
0.014660571199177217 0.12941176470588237
0.014820701199621264 0.12941176470588237
0.014936496899205972 0.12941176470588237
0.01534558377885036 0.12941176470588237
0.01582495800555457 0.13529411764705881
0.016145511912657944 0.13529411764705881
0.016334609996706367 0.1411764705882353
0.016706826117930118 0.14705882352941177
0.017146290995137592 0.14705882352941177
0.017147050878904606 0.15294117647058825
0.01725876685833739 0.15294117647058825
0.01733066456768631 0.1588235294117647
0.017346082456484616 0.16470588235294117
0.01744564683800172 0.16470588235294117
0.017553696161485114 0.17058823529411765
0.01831453425973356 0.17647058823529413
0.018450779726695076 0.18235294117647058
0.018554797523450132 0.18823529411764706
0.018746222676212947 0.19411764705882353
0.01888042390239668 0.2
0.01895435037022407 0.2
0.019099275023791634 0.20588235294117646
0.019148308704988022 0.20588235294117646
0.019382174826399555 0.20588235294117646
0.01946116483214977 0.21176470588235294
0.01966741053780106 0.21176470588235294
0.019843281865022933 0.21176470588235294
0.0198708334384235 0.21764705882352942
0.019937764230828034 0.21764705882352942
0.020279163710950274 0.21764705882352942
0.02066234215506355 0.2235294117647059
0.020769822497894674 0.22941176470588234
0.021159747573134467 0.22941176470588234
0.021313718380563635 0.23529411764705882
0.02164011382346629 0.2411764705882353
0.021770641958019518 0.2411764705882353
0.021903893249511763 0.2411764705882353
0.022158534932838557 0.24705882352941178
0.02225126935081016 0.24705882352941178
0.022491408822938284 0.24705882352941178
0.022542558316512848 0.2529411764705882
0.02257385541676058 0.25882352941176473
0.0225901152650251 0.25882352941176473
0.02284176133788429 0.2647058823529412
0.02314934555088227 0.27058823529411763
0.02318765490887498 0.27647058823529413
0.023202881323187093 0.2823529411764706
0.023396084830221438 0.2823529411764706
0.02346673602975318 0.2823529411764706
0.023521415886416642 0.28823529411764703
0.023625244239106155 0.28823529411764703
0.023708328417077974 0.29411764705882354
0.02417488859906827 0.3
0.024221904331437272 0.3058823529411765
0.024370946367725604 0.3058823529411765
0.024377979203860776 0.3058823529411765
0.02451857465978589 0.31176470588235294
0.02524670310835498 0.31176470588235294
0.025337281335705973 0.31176470588235294
0.025548855063809953 0.3176470588235294
0.025675066334005913 0.3235294117647059
0.0260270955945659 0.3235294117647059
0.026147922932005564 0.3235294117647059
0.02672893686996667 0.3235294117647059
0.026847764678520427 0.3235294117647059
0.027076263770521167 0.32941176470588235
0.027080659331859328 0.3352941176470588
0.027220543505180515 0.3411764705882353
0.02726132815930956 0.34705882352941175
0.02748013189347999 0.35294117647058826
0.027678634680201455 0.3588235294117647
0.02793697051957617 0.3588235294117647
0.02811225456866 0.36470588235294116
0.02828103373373967 0.37058823529411766
0.028597054966845982 0.37058823529411766
0.02925820975328292 0.3764705882352941
0.029638034788666587 0.3764705882352941
0.02965620976535759 0.38235294117647056
0.029754636147047746 0.38235294117647056
0.03017375876799857 0.38823529411764707
0.030437327578370088 0.38823529411764707
0.030792421626297393 0.3941176470588235
0.03082733967522459 0.3941176470588235
0.030925992399776215 0.3941176470588235
0.03098041461226666 0.4
0.03119565971139451 0.40588235294117647
0.03138615659535517 0.40588235294117647
0.03221990197327475 0.4117647058823529
0.032982559611032296 0.4117647058823529
0.03305443530724222 0.4176470588235294
0.03317365215847187 0.4235294117647059
0.033296439651072915 0.4235294117647059
0.0333382319331955 0.4235294117647059
0.03337824464088542 0.4294117647058823
0.033458252193923385 0.4294117647058823
0.03377720862012559 0.4294117647058823
0.03378645576738864 0.43529411764705883
0.03383288742856827 0.43529411764705883
0.034103675262701715 0.43529411764705883
0.034269610046369615 0.43529411764705883
0.03432375645649712 0.43529411764705883
0.03467523159809237 0.43529411764705883
0.034823238795801854 0.43529411764705883
0.03483709329323786 0.43529411764705883
0.035468369635453544 0.43529411764705883
0.03805646112245072 0.4411764705882353
0.03826699574903933 0.4470588235294118
0.03847772112423534 0.45294117647058824
0.03853258258806249 0.45294117647058824
0.03896133344735048 0.4588235294117647
0.03939111833155265 0.4647058823529412
0.03950569688165975 0.47058823529411764
0.040524180289293006 0.4764705882352941
0.04082858846781038 0.4823529411764706
0.040878680273759696 0.48823529411764705
0.041270999322608797 0.49411764705882355
0.04198298569796093 0.49411764705882355
0.04312558535414521 0.49411764705882355
0.04345896687447954 0.49411764705882355
0.04381876967544514 0.5
0.044457018230595675 0.5
0.04449543399193752 0.5
0.044731728964308076 0.5
0.04684166235540643 0.5058823529411764
0.04701340834329746 0.5117647058823529
0.04844346151067017 0.5176470588235295
0.04915396666922306 0.5176470588235295
0.04953746639317985 0.5235294117647059
0.05212593391177093 0.5235294117647059
0.05363767723903688 0.5235294117647059
0.053690275364254865 0.5294117647058824
0.05641134234574775 0.5352941176470588
0.05858839326305948 0.5411764705882353
0.05983846246186844 0.5411764705882353
0.06078671137099528 0.5411764705882353
0.061098501676140664 0.5411764705882353
0.06173204284154606 0.5411764705882353
0.06180321978782742 0.5411764705882353
0.06407986497185617 0.5470588235294118
0.06417041306709191 0.5470588235294118
0.06597386136093096 0.5529411764705883
0.06749693516228594 0.5588235294117647
0.07065065623980857 0.5588235294117647
0.07413033501037279 0.5588235294117647
0.0745951252231295 0.5588235294117647
0.07505812054556288 0.5588235294117647
0.07762377416304998 0.5647058823529412
0.07776420166081356 0.5705882352941176
0.0777962166693153 0.5764705882352941
0.0816533572844263 0.5823529411764706
0.08809696211835602 0.5882352941176471
0.09113976374870435 0.5882352941176471
0.09217603981861285 0.5882352941176471
0.09502834484612506 0.5941176470588235
0.09757230687148717 0.5941176470588235
0.09841656331786457 0.6
0.0985954387756223 0.6058823529411764
0.1038943258141886 0.6058823529411764
0.10485295255858013 0.611764705882353
0.10562973296706984 0.611764705882353
0.10577645046847345 0.6176470588235294
0.10635545498546399 0.6235294117647059
0.10778358231702412 0.6235294117647059
0.1093946169450571 0.6235294117647059
0.11288362553984707 0.6294117647058823
0.11358165220502146 0.6352941176470588
0.11391306239978254 0.6411764705882353
0.11500095800270071 0.6470588235294118
0.11548113347640174 0.6529411764705882
0.1158304237867169 0.6529411764705882
0.11887188720239643 0.6588235294117647
0.11897609074618759 0.6647058823529411
0.1206462815261225 0.6705882352941176
0.12340809537201015 0.6705882352941176
0.12442341905431063 0.6764705882352942
0.12568803880366824 0.6764705882352942
0.12614097983203942 0.6764705882352942
0.1264759509734377 0.6823529411764706
0.1272480542254133 0.6823529411764706
0.12756816165851778 0.6882352941176471
0.13597571556590202 0.6941176470588235
0.13916353535787837 0.6941176470588235
0.1395087160962371 0.7
0.14152943749575914 0.7
0.14154197478329344 0.7058823529411765
0.14346462061147475 0.711764705882353
0.14562217546786646 0.711764705882353
0.1481603341100488 0.711764705882353
0.15173450034221692 0.711764705882353
0.15431282251638062 0.711764705882353
0.1646453194541724 0.7176470588235294
0.16631946733841155 0.7235294117647059
0.16642900159240942 0.7294117647058823
0.16748320588349036 0.7294117647058823
0.17088739097163172 0.7352941176470589
0.17438280219450322 0.7352941176470589
0.17499498030245175 0.7411764705882353
0.17605556414065196 0.7470588235294118
0.1768742440442345 0.7470588235294118
0.17841490536662796 0.7470588235294118
0.17907206907896275 0.7529411764705882
0.18044818921771116 0.7529411764705882
0.18286656164491674 0.7588235294117647
0.1831441921232841 0.7588235294117647
0.1883223162016259 0.7647058823529411
0.19310825841173943 0.7705882352941177
0.1936851465519205 0.7764705882352941
0.19994243157726255 0.7764705882352941
0.2018255704165341 0.7823529411764706
0.20285287448073822 0.7823529411764706
0.2077940290128871 0.7823529411764706
0.21140116480419746 0.788235294117647
0.2146006912065063 0.788235294117647
0.21824933408224184 0.788235294117647
0.21967136533759746 0.7941176470588235
0.21989928984906157 0.8
0.2248798931104898 0.8
0.2264302161627361 0.8
0.22734494268525535 0.8
0.2295223902319557 0.8058823529411765
0.2317963356777682 0.8117647058823529
0.24168957116321485 0.8176470588235294
0.24368330117456616 0.8176470588235294
0.2498810506113799 0.8176470588235294
0.25059563341184005 0.8176470588235294
0.2593530104168984 0.8235294117647058
0.2614739757852382 0.8235294117647058
0.26279601407540487 0.8235294117647058
0.26358332534701123 0.8235294117647058
0.26398595774444156 0.8294117647058824
0.2728512116521007 0.8352941176470589
0.2729126762782358 0.8352941176470589
0.283090188194052 0.8411764705882353
0.28622377681763217 0.8470588235294118
0.29570939626111953 0.8470588235294118
0.30064355465392634 0.8470588235294118
0.3059502506752475 0.8529411764705882
0.30697523884520145 0.8529411764705882
0.3152863390300898 0.8588235294117647
0.3180100187717669 0.8647058823529412
0.32150555036109424 0.8647058823529412
0.32775475840828844 0.8705882352941177
0.32972447526200305 0.8705882352941177
0.3368021595411583 0.8705882352941177
0.338005910210548 0.8705882352941177
0.33961553200989164 0.8705882352941177
0.34660427474988115 0.8705882352941177
0.3561107516145037 0.8705882352941177
0.3608142103935616 0.8705882352941177
0.3673967881731748 0.8705882352941177
0.3815441813711956 0.8764705882352941
0.39404249141627323 0.8764705882352941
0.39741500248027045 0.8823529411764706
0.40447719749017674 0.8823529411764706
0.41699294981282203 0.888235294117647
0.4176238378565632 0.888235294117647
0.4320624012996884 0.8941176470588236
0.43358242761130966 0.8941176470588236
0.44266286069940736 0.8941176470588236
0.4459333975176646 0.9
0.4507422539635551 0.9
0.4823001651506351 0.9
0.4859361541594925 0.9058823529411765
0.5081982728771557 0.9058823529411765
0.5113642660136084 0.9058823529411765
0.5310552174651948 0.9058823529411765
0.5417648086133803 0.9117647058823529
0.5756599122046695 0.9176470588235294
0.5801283609264622 0.9176470588235294
0.5900584203104303 0.9176470588235294
0.594364925861596 0.9176470588235294
0.6033545182873208 0.9235294117647059
0.6040656053845451 0.9294117647058824
0.6127828514434641 0.9352941176470588
0.6292837149869114 0.9411764705882353
0.6426392768908016 0.9411764705882353
0.6482975243755933 0.9470588235294117
0.6548254951536154 0.9470588235294117
0.6707178463274517 0.9470588235294117
0.6735690869262537 0.9470588235294117
0.675534565367188 0.9470588235294117
0.6778876661798622 0.9529411764705882
0.6819336229290714 0.9529411764705882
0.6972395471094519 0.9529411764705882
0.7222946927265244 0.9529411764705882
0.7352157080436804 0.9588235294117647
0.7711315377719165 0.9647058823529412
0.7814506454459276 0.9647058823529412
0.7875047403524095 0.9647058823529412
0.7976089426722914 0.9705882352941176
0.8023559799108848 0.9705882352941176
0.8179143884167547 0.9764705882352941
0.8236190682794582 0.9823529411764705
0.8628375654136026 0.9823529411764705
0.8661631917149522 0.9823529411764705
0.8784083593010055 0.9823529411764705
0.8931840694544259 0.9823529411764705
0.9701816496069499 0.9823529411764705
0.9887973747506765 0.9882352941176471
1.0 1.0


==> tikz/cdf/onBAGGING-TREE-All.txt <==
0.0 0.011764705882352941
6.45251644259992E-5 0.011764705882352941
0.0013774448075736861 0.01764705882352941
0.0014352378412512195 0.01764705882352941
0.0018879841581608944 0.01764705882352941
0.006801931928999902 0.023529411764705882
0.007275852365205793 0.029411764705882353
0.00995964560584662 0.029411764705882353
0.010737754053734868 0.029411764705882353
0.012586787427941117 0.029411764705882353
0.012832347721455258 0.029411764705882353
0.013711065200294767 0.029411764705882353
0.013822568759840665 0.029411764705882353
0.013834544810025823 0.029411764705882353
0.014525191427295735 0.029411764705882353
0.014545185120263105 0.03529411764705882
0.014903872606780322 0.041176470588235294
0.015413315593951978 0.041176470588235294
0.016141596835677983 0.041176470588235294
0.017070063763484456 0.041176470588235294
0.01768728719044196 0.041176470588235294
0.01802488377279605 0.041176470588235294
0.01849444456852614 0.047058823529411764
0.019840281510392528 0.047058823529411764
0.020185573951459135 0.047058823529411764
0.020251998620995172 0.052941176470588235
0.02085015878286181 0.052941176470588235
0.021230929223233656 0.058823529411764705
0.02125168966120013 0.06470588235294118
0.021324088265193195 0.06470588235294118
0.021531879038569728 0.06470588235294118
0.021820385293808146 0.07058823529411765
0.02217296138007857 0.07647058823529412
0.02276541081417845 0.08235294117647059
0.022995438307690786 0.08823529411764706
0.023478813091781608 0.08823529411764706
0.02358074707376171 0.08823529411764706
0.023795844293525114 0.08823529411764706
0.02385003827746667 0.09411764705882353
0.02513558630636821 0.09411764705882353
0.0257535280397 0.1
0.025779122273298892 0.10588235294117647
0.02606051487020849 0.10588235294117647
0.02672441559055205 0.10588235294117647
0.027150442394857848 0.10588235294117647
0.027599688045823238 0.11176470588235295
0.028328285951041813 0.11176470588235295
0.028345769230573303 0.11176470588235295
0.028429620485798075 0.11764705882352941
0.028927619044852287 0.12352941176470589
0.028994991884336657 0.12941176470588237
0.029048607204185204 0.13529411764705881
0.02935419369336759 0.13529411764705881
0.029551927279518546 0.1411764705882353
0.029869548481327637 0.14705882352941177
0.029945515041453163 0.15294117647058825
0.030041654141937157 0.15294117647058825
0.03066808180964731 0.15294117647058825
0.030730070989370167 0.15294117647058825
0.030750374244662534 0.15294117647058825
0.030835756346044314 0.1588235294117647
0.03255361008996041 0.16470588235294117
0.03259447258593746 0.16470588235294117
0.03342508692750829 0.17058823529411765
0.033617100652467036 0.17058823529411765
0.03365114498075254 0.17647058823529413
0.033927069803530045 0.18235294117647058
0.0341575372551001 0.18235294117647058
0.03423299585074774 0.18235294117647058
0.03485110199975288 0.18823529411764706
0.035044096385470534 0.18823529411764706
0.03518200964905458 0.19411764705882353
0.03545231608367614 0.2
0.03547061405887026 0.20588235294117646
0.03592152154912229 0.21176470588235294
0.036457207736053425 0.21176470588235294
0.037641496362217385 0.21176470588235294
0.037968253506425395 0.21764705882352942
0.03823919501840326 0.21764705882352942
0.03867462421807787 0.2235294117647059
0.039220048403654346 0.22941176470588234
0.03986592059369927 0.23529411764705882
0.040630003641905305 0.2411764705882353
0.04064343398643206 0.2411764705882353
0.040789850379071985 0.24705882352941178
0.04123905289346776 0.2529411764705882
0.04133792932164075 0.2529411764705882
0.04146849287974097 0.25882352941176473
0.04238742702794354 0.25882352941176473
0.04257769563157047 0.2647058823529412
0.042777624786334005 0.27058823529411763
0.04304499653550483 0.27058823529411763
0.043145716325411684 0.27058823529411763
0.043459616458051506 0.27647058823529413
0.043888489278051585 0.27647058823529413
0.044119380884530456 0.27647058823529413
0.04495627464599625 0.2823529411764706
0.04518726033113474 0.28823529411764703
0.04532255910906299 0.28823529411764703
0.04538299302713329 0.28823529411764703
0.045396626866917526 0.28823529411764703
0.04583375033321761 0.29411764705882354
0.04607285624535705 0.29411764705882354
0.04614121649903115 0.29411764705882354
0.046566311826391565 0.3
0.0472403791932236 0.3058823529411765
0.048060169147225405 0.3058823529411765
0.04843083877774987 0.31176470588235294
0.04872029151660574 0.3176470588235294
0.04909160984762255 0.3176470588235294
0.049161115392900294 0.3176470588235294
0.04923492077924656 0.3235294117647059
0.0493093372380838 0.32941176470588235
0.04942772343129598 0.3352941176470588
0.05004284947815875 0.3411764705882353
0.051105042142859755 0.3411764705882353
0.05153843095534782 0.3411764705882353
0.05196210469375233 0.3411764705882353
0.052619949147851085 0.34705882352941175
0.05365583119142581 0.35294117647058826
0.05480107001387022 0.3588235294117647
0.05559573051187626 0.3588235294117647
0.055854605546107244 0.36470588235294116
0.056517692897494386 0.37058823529411766
0.05676538135580182 0.37058823529411766
0.05735483198332689 0.37058823529411766
0.0580020232924835 0.37058823529411766
0.05803284553821517 0.3764705882352941
0.05814458488881582 0.3764705882352941
0.05844688524208526 0.38235294117647056
0.05861186920832719 0.38823529411764707
0.05892532037830427 0.3941176470588235
0.05893251072063717 0.4
0.05960474827725801 0.4
0.06048265795297424 0.4
0.06091636627816969 0.40588235294117647
0.06169042904101275 0.40588235294117647
0.06174378832056511 0.4117647058823529
0.06272211114497614 0.4117647058823529
0.06303257496876709 0.4176470588235294
0.06343003015872045 0.4235294117647059
0.06358720997436028 0.4294117647058823
0.06374941227995373 0.4294117647058823
0.06400533060049478 0.43529411764705883
0.06441546890921332 0.4411764705882353
0.0644752446001175 0.4411764705882353
0.065714496341425 0.4470588235294118
0.06608435464166076 0.4470588235294118
0.06619375817814345 0.4470588235294118
0.06675139235077784 0.45294117647058824
0.06683852414263827 0.4588235294117647
0.0673660200787613 0.4588235294117647
0.06794113700439022 0.4647058823529412
0.06875429273229018 0.4647058823529412
0.06912448049014165 0.47058823529411764
0.06983280606562306 0.4764705882352941
0.07005796363733466 0.4823529411764706
0.07012383884595738 0.48823529411764705
0.07124268221809688 0.48823529411764705
0.07127576187851006 0.49411764705882355
0.07168744556916909 0.49411764705882355
0.07182682859705333 0.5
0.07411448224334573 0.5
0.07412035805027455 0.5
0.07423158832935785 0.5058823529411764
0.07488914585094088 0.5117647058823529
0.07524682980358126 0.5176470588235295
0.07560871275777614 0.5235294117647059
0.07570529946199422 0.5235294117647059
0.07585873092330309 0.5294117647058824
0.07596697920296314 0.5352941176470588
0.07663204373791725 0.5411764705882353
0.0772236760495188 0.5411764705882353
0.07856820569935895 0.5470588235294118
0.07916393884391536 0.5529411764705883
0.07938685383102641 0.5529411764705883
0.08034941550010716 0.5588235294117647
0.08096904535518279 0.5588235294117647
0.08175557587344331 0.5588235294117647
0.08178421406734813 0.5588235294117647
0.08290041084646549 0.5588235294117647
0.08367206273586729 0.5647058823529412
0.08382922923896818 0.5647058823529412
0.08478353517302342 0.5705882352941176
0.08505031023639066 0.5764705882352941
0.087676527840652 0.5764705882352941
0.08837435017209845 0.5823529411764706
0.08885683510481517 0.5882352941176471
0.08975547852190095 0.5882352941176471
0.09206279909713347 0.5941176470588235
0.09319893689252114 0.6
0.09429462569517726 0.6058823529411764
0.09592299971032281 0.611764705882353
0.09642469222845691 0.6176470588235294
0.09699831933984933 0.6235294117647059
0.0973646636547336 0.6294117647058823
0.09779662470093263 0.6352941176470588
0.09790390108406141 0.6352941176470588
0.09797641743364163 0.6411764705882353
0.0996982280896533 0.6411764705882353
0.10147145224995738 0.6470588235294118
0.10189752978893654 0.6529411764705882
0.10334051651192923 0.6529411764705882
0.10571112258227823 0.6529411764705882
0.1069903998814691 0.6529411764705882
0.10791765736561519 0.6588235294117647
0.10884577122727725 0.6647058823529411
0.10996589771488467 0.6705882352941176
0.11112399524762274 0.6764705882352942
0.11121711404334257 0.6823529411764706
0.1115279703682455 0.6882352941176471
0.11284173059254309 0.6941176470588235
0.11436584350916945 0.7
0.11463017769327308 0.7058823529411765
0.11475769915118803 0.7058823529411765
0.11523390286218078 0.711764705882353
0.11555886533146402 0.711764705882353
0.11627733515958817 0.7176470588235294
0.11718901647848218 0.7235294117647059
0.11892578154053135 0.7235294117647059
0.11900888842364137 0.7294117647058823
0.12067649325608751 0.7294117647058823
0.12135210084254532 0.7294117647058823
0.1258386335898858 0.7294117647058823
0.1264151893758755 0.7294117647058823
0.12790525600549751 0.7352941176470589
0.1300784860976684 0.7352941176470589
0.1310985803121807 0.7352941176470589
0.1313979995726231 0.7352941176470589
0.13366077662051007 0.7352941176470589
0.13466450314297723 0.7352941176470589
0.13571508084081832 0.7352941176470589
0.13572441763077867 0.7411764705882353
0.13620492108736942 0.7411764705882353
0.13975126875051938 0.7470588235294118
0.14226534666281798 0.7470588235294118
0.14260202950541706 0.7470588235294118
0.14453426490200696 0.7529411764705882
0.14594040499923913 0.7588235294117647
0.150330039885572 0.7588235294117647
0.15207255591898344 0.7647058823529411
0.15472491849131628 0.7647058823529411
0.15901166275708717 0.7647058823529411
0.15948077146864326 0.7705882352941177
0.16348432302671106 0.7764705882352941
0.16368020696408458 0.7823529411764706
0.17223566757948916 0.788235294117647
0.17392158245633063 0.7941176470588235
0.17614281995226333 0.7941176470588235
0.17741906142525685 0.7941176470588235
0.18318755507496637 0.8
0.18866149066277274 0.8
0.1897602705069466 0.8058823529411765
0.19331629323064875 0.8058823529411765
0.19488505943116155 0.8058823529411765
0.1988551296932946 0.8058823529411765
0.19901598910381355 0.8058823529411765
0.19942181423988606 0.8117647058823529
0.2009997744526549 0.8176470588235294
0.20352910682309774 0.8235294117647058
0.205098947630314 0.8235294117647058
0.21055032965078202 0.8294117647058824
0.21762786490180971 0.8294117647058824
0.21843119902215544 0.8352941176470589
0.2222169287119267 0.8352941176470589
0.22541552035760526 0.8411764705882353
0.22857197767183793 0.8470588235294118
0.23078718865668643 0.8470588235294118
0.23528579251102708 0.8470588235294118
0.23632636229136136 0.8529411764705882
0.24592266998172982 0.8529411764705882
0.25458984623237746 0.8588235294117647
0.2594166142380422 0.8647058823529412
0.2598724239665574 0.8647058823529412
0.2648269632660322 0.8647058823529412
0.26856811436592604 0.8647058823529412
0.2699881966368225 0.8647058823529412
0.2712001052305059 0.8647058823529412
0.27365305441792487 0.8647058823529412
0.2753866025504709 0.8647058823529412
0.2805345549581492 0.8647058823529412
0.2838076857619773 0.8647058823529412
0.2838587377159746 0.8705882352941177
0.2913818054057996 0.8764705882352941
0.301933214392278 0.8823529411764706
0.3126635480526769 0.8823529411764706
0.325896054663925 0.8823529411764706
0.3612633479653177 0.888235294117647
0.38271686857489173 0.8941176470588236
0.3832423643652036 0.8941176470588236
0.3921457405926347 0.8941176470588236
0.3935632825479475 0.9
0.3958106908888511 0.9058823529411765
0.417200301196302 0.9117647058823529
0.42514388753464694 0.9117647058823529
0.44075644393686814 0.9176470588235294
0.45222380252899097 0.9176470588235294
0.4564709847152771 0.9176470588235294
0.4662334743043179 0.9176470588235294
0.4703610327675519 0.9176470588235294
0.4848171657840848 0.9235294117647059
0.4876809904412899 0.9235294117647059
0.4891243283881016 0.9235294117647059
0.5207663065377544 0.9294117647058824
0.5333596168716809 0.9294117647058824
0.5676553509051506 0.9294117647058824
0.6038338576107921 0.9294117647058824
0.6158873919298309 0.9294117647058824
0.6280252035260645 0.9294117647058824
0.6427525702136944 0.9294117647058824
0.658526850186409 0.9294117647058824
0.6784458985567824 0.9294117647058824
0.6796187250843262 0.9352941176470588
0.6847854304977621 0.9352941176470588
0.6935279991136322 0.9411764705882353
0.7123144250062162 0.9411764705882353
0.7186685102942277 0.9411764705882353
0.73613752912419 0.9470588235294117
0.7766074203869167 0.9470588235294117
0.785010617937981 0.9529411764705882
0.7906161512676707 0.9588235294117647
0.7937846450507711 0.9647058823529412
0.8034364319136577 0.9647058823529412
0.8169724089626196 0.9705882352941176
0.8250459301863441 0.9764705882352941
0.8327310195136728 0.9764705882352941
0.8332950896012383 0.9823529411764705
0.8764349621059325 0.9882352941176471
0.9080242509519557 0.9882352941176471
0.9117861136240253 0.9882352941176471
0.9445150292112122 0.9882352941176471
1.0 1.0


==> tikz/cdf/onBOOSTING-LR-All.txt <==
0.0 0.0
4.697564077467401E-4 0.0
0.0041595984901719165 0.0
0.005682579823088452 0.0
0.006304959401814751 0.0
0.007718163548965595 0.0
0.007814188323747702 0.0058823529411764705
0.00863204535341134 0.011764705882352941
0.009313978617799612 0.011764705882352941
0.00947727303683426 0.01764705882352941
0.009820573053376773 0.023529411764705882
0.009942856521282739 0.029411764705882353
0.010039339673198174 0.029411764705882353
0.01058730754574387 0.029411764705882353
0.010718934259142408 0.029411764705882353
0.011214018168820946 0.03529411764705882
0.012131942569920272 0.03529411764705882
0.012230076865526329 0.03529411764705882
0.012494371945594024 0.041176470588235294
0.01270928047657241 0.047058823529411764
0.013164290187976371 0.052941176470588235
0.013355546685278118 0.052941176470588235
0.014056317703815506 0.058823529411764705
0.014840044578926686 0.058823529411764705
0.015204399333529173 0.058823529411764705
0.016502542555634245 0.058823529411764705
0.01673286664579649 0.06470588235294118
0.016771974358421565 0.06470588235294118
0.01697394571383845 0.07058823529411765
0.01826433524807967 0.07058823529411765
0.019391047825049457 0.07058823529411765
0.01981459906649135 0.07647058823529412
0.020326303352476694 0.08235294117647059
0.020466540540865087 0.08235294117647059
0.02100874288278284 0.08235294117647059
0.021241763437460728 0.08235294117647059
0.022360081958030516 0.08823529411764706
0.02248097012979925 0.09411764705882353
0.022820356733835187 0.09411764705882353
0.023382243369346332 0.1
0.023476383269526474 0.10588235294117647
0.023770597601291715 0.10588235294117647
0.023929539407896768 0.11176470588235295
0.025112202957433806 0.11176470588235295
0.025126957526573103 0.11764705882352941
0.025780041036223948 0.11764705882352941
0.026562770054537374 0.12352941176470589
0.02677409347040422 0.12352941176470589
0.02684353331643028 0.12352941176470589
0.02690597634083186 0.12352941176470589
0.02703500630509599 0.12941176470588237
0.02718811287995161 0.12941176470588237
0.0278232790768747 0.13529411764705881
0.02817060803998863 0.1411764705882353
0.028236884137158955 0.14705882352941177
0.02846202640096182 0.15294117647058825
0.02859961619049632 0.1588235294117647
0.028639324780864495 0.16470588235294117
0.030290205351767862 0.16470588235294117
0.03042818444439772 0.16470588235294117
0.030436844369886647 0.17058823529411765
0.03183440792780907 0.17058823529411765
0.03288321860982692 0.17058823529411765
0.03424445716846338 0.17647058823529413
0.03451393910384904 0.17647058823529413
0.035105456176789174 0.18235294117647058
0.03512089445229725 0.18235294117647058
0.036465492456029244 0.18235294117647058
0.03660844681308944 0.18235294117647058
0.036950710002762274 0.18823529411764706
0.0371496834322695 0.18823529411764706
0.03768386535605075 0.19411764705882353
0.03782066198552839 0.2
0.038658616038463225 0.2
0.03893721787959391 0.2
0.03973904451290505 0.2
0.03983396639222887 0.20588235294117646
0.040578681036444006 0.21176470588235294
0.04092933864700613 0.21764705882352942
0.04155513195332382 0.2235294117647059
0.041991503961969205 0.22941176470588234
0.04203851079039295 0.23529411764705882
0.04419556353679718 0.23529411764705882
0.04419899003384633 0.23529411764705882
0.04438882628083589 0.23529411764705882
0.04508057892086087 0.23529411764705882
0.04568130453232553 0.23529411764705882
0.04591072528447182 0.2411764705882353
0.046021477405798254 0.24705882352941178
0.0465389594028266 0.2529411764705882
0.047473581970410045 0.2529411764705882
0.04757170763648908 0.25882352941176473
0.04757527147119961 0.2647058823529412
0.047720315780184104 0.2647058823529412
0.048149852296587005 0.2647058823529412
0.05031170100906835 0.2647058823529412
0.05160010430896531 0.2647058823529412
0.05188977062201655 0.2647058823529412
0.05217072445580409 0.27058823529411763
0.052737613657610136 0.27058823529411763
0.05274297457937847 0.27058823529411763
0.052821714300480056 0.27058823529411763
0.054958764333409404 0.27647058823529413
0.055425159211532474 0.27647058823529413
0.05586434145501406 0.27647058823529413
0.05616572792298159 0.2823529411764706
0.05716323618834723 0.2823529411764706
0.05724619820028884 0.2823529411764706
0.058014172197045466 0.2823529411764706
0.05931232806758268 0.2823529411764706
0.06007288980653364 0.2823529411764706
0.0605849456648018 0.2823529411764706
0.06074399614166804 0.28823529411764703
0.06164672349214411 0.29411764705882354
0.06176755244815178 0.3
0.06413762161192803 0.3
0.06413915192026502 0.3058823529411765
0.06415882544723951 0.3058823529411765
0.0647116750891679 0.3058823529411765
0.06500575201254148 0.3058823529411765
0.06611241012319788 0.3058823529411765
0.0673281386732827 0.3058823529411765
0.06806973158219955 0.31176470588235294
0.06899509040421098 0.31176470588235294
0.07266378218667222 0.3176470588235294
0.07428300904562155 0.3176470588235294
0.0749206125644487 0.3235294117647059
0.07603066015243001 0.3235294117647059
0.07879998991792084 0.3235294117647059
0.08042205812738061 0.3235294117647059
0.08118976253717185 0.3235294117647059
0.08155412594418622 0.3235294117647059
0.08321910061367006 0.3235294117647059
0.08378898712076625 0.3235294117647059
0.08410311815032782 0.32941176470588235
0.08417068987306357 0.32941176470588235
0.08459564451449099 0.32941176470588235
0.08462039994328131 0.32941176470588235
0.08528067000621174 0.32941176470588235
0.08673880792978278 0.32941176470588235
0.08678728670869833 0.3352941176470588
0.0870060133912359 0.3411764705882353
0.08708493617918792 0.34705882352941175
0.08802679910879209 0.34705882352941175
0.08910612181757757 0.34705882352941175
0.09049829466792261 0.34705882352941175
0.09059927242353165 0.34705882352941175
0.09085528665152875 0.34705882352941175
0.0909908202490256 0.34705882352941175
0.09154000104507713 0.34705882352941175
0.0919104396696206 0.35294117647058826
0.0930080324316139 0.35294117647058826
0.0939110044987498 0.35294117647058826
0.09451347306013272 0.35294117647058826
0.09459481348862211 0.35294117647058826
0.09560772005623863 0.35294117647058826
0.09803935660616747 0.35294117647058826
0.09810924254380113 0.35294117647058826
0.09955863604455661 0.3588235294117647
0.09994498179585425 0.36470588235294116
0.10122519613284632 0.36470588235294116
0.10278570706368508 0.36470588235294116
0.10331044419987899 0.36470588235294116
0.1037518718071955 0.37058823529411766
0.10540675454690888 0.37058823529411766
0.10579612686781616 0.37058823529411766
0.10623179531820043 0.37058823529411766
0.11100948015109355 0.37058823529411766
0.11303735121873282 0.37058823529411766
0.11406600467374861 0.3764705882352941
0.11457579421235947 0.3764705882352941
0.11641259218748028 0.3764705882352941
0.11654646097482618 0.3764705882352941
0.11659734078127124 0.3764705882352941
0.11878959012164443 0.3764705882352941
0.12060923328225119 0.3764705882352941
0.12071091588504497 0.38235294117647056
0.12246397275315633 0.38235294117647056
0.12322877596635776 0.38823529411764707
0.12421413636954215 0.38823529411764707
0.12437615632011735 0.38823529411764707
0.12532322968061552 0.38823529411764707
0.12539254029728128 0.38823529411764707
0.12862565658652392 0.3941176470588235
0.13605600777978383 0.3941176470588235
0.1375417374426426 0.3941176470588235
0.13765606192428162 0.3941176470588235
0.13836241561321658 0.3941176470588235
0.14024589268416426 0.3941176470588235
0.14025920167221925 0.3941176470588235
0.14269226454769457 0.3941176470588235
0.14313789693775922 0.3941176470588235
0.14373715189296787 0.3941176470588235
0.14544186897026237 0.3941176470588235
0.1464958556982311 0.3941176470588235
0.1487943322284186 0.3941176470588235
0.14988505015020068 0.3941176470588235
0.1574015974428131 0.4
0.15896071494634856 0.4
0.15992518743053136 0.40588235294117647
0.16037837923513476 0.40588235294117647
0.16050525701450138 0.40588235294117647
0.16318459931075313 0.40588235294117647
0.16472994810684846 0.40588235294117647
0.1656521877123496 0.40588235294117647
0.16687321053520618 0.4117647058823529
0.1674004499827026 0.4117647058823529
0.16995564714090566 0.4117647058823529
0.18048877965407953 0.4117647058823529
0.1811031028517982 0.4117647058823529
0.181254759236294 0.4117647058823529
0.1852792681348977 0.4117647058823529
0.18777629835837006 0.4176470588235294
0.19507330505714382 0.4235294117647059
0.19916215466596443 0.4294117647058823
0.20524671770371603 0.4294117647058823
0.20698373650529503 0.4294117647058823
0.20754704716837735 0.4294117647058823
0.20897249601411494 0.43529411764705883
0.20965696106641785 0.4411764705882353
0.2102610568261777 0.4470588235294118
0.2105271482264224 0.4470588235294118
0.21824233216172767 0.45294117647058824
0.21976474488638545 0.4588235294117647
0.22281467237427355 0.4588235294117647
0.23490249927494386 0.4588235294117647
0.23543318756882312 0.4647058823529412
0.24387434438996677 0.4647058823529412
0.264460511484658 0.47058823529411764
0.2662056615399562 0.4764705882352941
0.2691765839802901 0.4764705882352941
0.2702574826658505 0.4823529411764706
0.2734216087438273 0.48823529411764705
0.2764696526327597 0.48823529411764705
0.2775128407263602 0.48823529411764705
0.2961308120934845 0.49411764705882355
0.30698615292875436 0.5
0.31794494974798226 0.5058823529411764
0.3180119719808705 0.5117647058823529
0.35655783091818166 0.5117647058823529
0.3682265451887323 0.5117647058823529
0.3781122727619024 0.5117647058823529
0.3828815529012502 0.5176470588235295
0.4016516879360496 0.5176470588235295
0.4082115578920792 0.5235294117647059
0.40851170745645554 0.5294117647058824
0.4228458702761313 0.5352941176470588
0.43209095737846603 0.5352941176470588
0.4345295731394886 0.5352941176470588
0.4357857432844808 0.5352941176470588
0.44057990125838287 0.5352941176470588
0.45557801300168754 0.5411764705882353
0.46138684943890534 0.5470588235294118
0.4624683075468412 0.5470588235294118
0.4744877697911838 0.5470588235294118
0.4770841222386554 0.5470588235294118
0.48583276877504783 0.5529411764705883
0.4994850890279204 0.5588235294117647
0.5000503432782264 0.5647058823529412
0.5129479091302797 0.5705882352941176
0.5260958273725697 0.5764705882352941
0.5409490692862557 0.5823529411764706
0.5466375676695382 0.5882352941176471
0.5485068232682145 0.5941176470588235
0.5604624443488583 0.6
0.5774094303588765 0.6058823529411764
0.5824887565128108 0.611764705882353
0.5850151144621537 0.6176470588235294
0.5858180717381696 0.6235294117647059
0.5858251113013203 0.6294117647058823
0.589231657009361 0.6352941176470588
0.5921011760026884 0.6411764705882353
0.5951872065350536 0.6470588235294118
0.5972854998654265 0.6529411764705882
0.6062923825038031 0.6588235294117647
0.6073710858259902 0.6588235294117647
0.610047448217114 0.6647058823529411
0.6104561155539799 0.6705882352941176
0.6178663040854331 0.6764705882352942
0.6219624150346993 0.6823529411764706
0.6370764117193413 0.6882352941176471
0.6389233627906573 0.6941176470588235
0.6442842481015597 0.7
0.6464902558888377 0.7058823529411765
0.6663363442327545 0.711764705882353
0.6686012198190936 0.7176470588235294
0.690677178019374 0.7235294117647059
0.6977874344215502 0.7294117647058823
0.7068995123886815 0.7352941176470589
0.7091849964057312 0.7411764705882353
0.7099705097553384 0.7470588235294118
0.7169302410884217 0.7529411764705882
0.7218594937399953 0.7588235294117647
0.7254459885204557 0.7647058823529411
0.72782487867574 0.7705882352941177
0.7330516491778207 0.7764705882352941
0.7364050135590947 0.7823529411764706
0.745530812027732 0.788235294117647
0.7593363406153993 0.7941176470588235
0.7608175974517883 0.8
0.7615832165290375 0.8058823529411765
0.8058068429396464 0.8117647058823529
0.8076900965993589 0.8176470588235294
0.8117591755531915 0.8235294117647058
0.8170898685641065 0.8294117647058824
0.8203958263749257 0.8352941176470589
0.8247161310624015 0.8411764705882353
0.82725440521593 0.8470588235294118
0.8435221214531602 0.8470588235294118
0.8630535138746009 0.8529411764705882
0.867437588011388 0.8588235294117647
0.8677507463749866 0.8647058823529412
0.8696240191193662 0.8705882352941177
0.8751235592322844 0.8764705882352941
0.8796652549100866 0.8823529411764706
0.9009420631045346 0.888235294117647
0.906504780228065 0.8941176470588236
0.9085786418959639 0.9
0.9101496237854457 0.9058823529411765
0.9216535956770425 0.9117647058823529
0.9234147620334283 0.9176470588235294
0.9274078217534711 0.9235294117647059
0.932292339077156 0.9294117647058824
0.9344032397858418 0.9352941176470588
0.9375778435037171 0.9411764705882353
0.9376284848815576 0.9470588235294117
0.9476576506747181 0.9529411764705882
0.9612761270683167 0.9588235294117647
0.9831302801214592 0.9647058823529412
0.9853515399077977 0.9705882352941176
0.9899147651827359 0.9764705882352941
1.0 1.0


==> tikz/cdf/onBOOSTING-TREE-All.txt <==
0.0 0.0
3.9877042840081906E-4 0.0
0.0030769449590383286 0.0
0.0030848872350490403 0.0
0.00326061181269678 0.0
0.0038616813644362646 0.0
0.004774717612279527 0.0
0.006193362054111636 0.0
0.007874601658597439 0.0
0.00810888536956153 0.0058823529411764705
0.008866951314187238 0.011764705882352941
0.008984569284071117 0.011764705882352941
0.009756229560051689 0.01764705882352941
0.010073280754759632 0.023529411764705882
0.010092150509193168 0.029411764705882353
0.010299733266911982 0.029411764705882353
0.011457741373952843 0.03529411764705882
0.01157952279839851 0.03529411764705882
0.011983566636624005 0.03529411764705882
0.012750797320645244 0.041176470588235294
0.013149719449721046 0.047058823529411764
0.013359707930648989 0.047058823529411764
0.013412842928792868 0.047058823529411764
0.013578842596907696 0.052941176470588235
0.013667032412041506 0.052941176470588235
0.01406132464221482 0.052941176470588235
0.014699678776930307 0.058823529411764705
0.014721252163243263 0.058823529411764705
0.01635651924926235 0.058823529411764705
0.01696240137545403 0.06470588235294118
0.017245896135489235 0.07058823529411765
0.0186580018973998 0.07058823529411765
0.01898162739267324 0.07058823529411765
0.019455399917490384 0.07058823529411765
0.019729575115024708 0.07058823529411765
0.020100825236281605 0.07647058823529412
0.020537918063936237 0.08235294117647059
0.02065617482951657 0.08235294117647059
0.02082909369211445 0.08235294117647059
0.0222573950903203 0.08235294117647059
0.022840727846322177 0.08823529411764706
0.023142263565579024 0.09411764705882353
0.023288537316075344 0.09411764705882353
0.02368078816877176 0.1
0.023799115844140174 0.10588235294117647
0.024063119676189598 0.11176470588235295
0.024305546497342997 0.11176470588235295
0.024808167526458366 0.11176470588235295
0.02481996263552812 0.11176470588235295
0.024863871526759142 0.11176470588235295
0.025092472859478947 0.11176470588235295
0.025476184572897808 0.11176470588235295
0.025867931639715912 0.11764705882352941
0.026833882234142414 0.11764705882352941
0.02695742446330443 0.12352941176470589
0.0273259089793207 0.12941176470588237
0.028297299065435925 0.12941176470588237
0.02849714142043952 0.13529411764705881
0.028705687440271854 0.1411764705882353
0.028779471014497356 0.1411764705882353
0.028810244697773518 0.14705882352941177
0.028975169933987653 0.15294117647058825
0.029430802888944684 0.1588235294117647
0.0297842563097068 0.1588235294117647
0.030733641363039316 0.16470588235294117
0.030774020272444674 0.16470588235294117
0.030938630914683386 0.16470588235294117
0.03109914633418654 0.16470588235294117
0.031139304547896405 0.16470588235294117
0.03332605653151876 0.16470588235294117
0.034405120884868044 0.17058823529411765
0.03482647796879611 0.17058823529411765
0.035620586997357116 0.17647058823529413
0.036092425628797664 0.17647058823529413
0.036619704130993816 0.17647058823529413
0.03662899825155496 0.17647058823529413
0.03694135719456352 0.17647058823529413
0.03703487212931167 0.17647058823529413
0.037089265636576635 0.17647058823529413
0.037251666127584925 0.17647058823529413
0.037439920832138845 0.17647058823529413
0.0375636864519999 0.18235294117647058
0.03807844220299405 0.18823529411764706
0.038136970998573834 0.19411764705882353
0.03838059496399176 0.19411764705882353
0.039473602748345105 0.19411764705882353
0.03956329895635782 0.19411764705882353
0.040049516211176917 0.2
0.04024794635318898 0.2
0.040780729519521726 0.2
0.04123542780114698 0.20588235294117646
0.04170106747084676 0.21176470588235294
0.041971201964370264 0.21764705882352942
0.04245637296821107 0.2235294117647059
0.042572042845501916 0.22941176470588234
0.042780707291974134 0.23529411764705882
0.043018872914380175 0.23529411764705882
0.045213817292605714 0.23529411764705882
0.046147528556531286 0.2411764705882353
0.0463906834912344 0.24705882352941178
0.046636592246252086 0.2529411764705882
0.04668005120249913 0.2529411764705882
0.047153976149524546 0.2529411764705882
0.04746778173649575 0.2529411764705882
0.047773371560965165 0.2529411764705882
0.04782798170554128 0.25882352941176473
0.04791303167661361 0.2647058823529412
0.04963505755933491 0.2647058823529412
0.05099892282455734 0.2647058823529412
0.052094590605134466 0.27058823529411763
0.052965200428451036 0.27058823529411763
0.054287398271236714 0.27058823529411763
0.0549568659619683 0.27058823529411763
0.05520427263930657 0.27647058823529413
0.05539528319406228 0.27647058823529413
0.05643618903605108 0.2823529411764706
0.05649452632247634 0.2823529411764706
0.05760530383252295 0.2823529411764706
0.05793019399266858 0.2823529411764706
0.060592606272263476 0.28823529411764703
0.06209763704746343 0.29411764705882354
0.06347801776391356 0.3
0.06433904634484662 0.3058823529411765
0.06557000118679762 0.3058823529411765
0.0681402426631313 0.3058823529411765
0.06881720276698002 0.31176470588235294
0.07180871181082175 0.31176470588235294
0.0727369097972866 0.3176470588235294
0.07310320448236268 0.3176470588235294
0.07423276266110601 0.3176470588235294
0.07426753119962344 0.3176470588235294
0.0752917564769317 0.3176470588235294
0.0756842273649134 0.3176470588235294
0.07593265144007393 0.3176470588235294
0.07593703932298411 0.3235294117647059
0.07664736652666927 0.3235294117647059
0.07670458904262871 0.3235294117647059
0.07772402763519225 0.3235294117647059
0.07831275263843149 0.3235294117647059
0.07958349789843734 0.3235294117647059
0.0802049290796625 0.3235294117647059
0.0816947077632552 0.3235294117647059
0.0821499134468689 0.3235294117647059
0.08257181673233349 0.3235294117647059
0.08274663111049298 0.3235294117647059
0.08314998533468507 0.3235294117647059
0.08317343761562337 0.3235294117647059
0.08323908231789062 0.3235294117647059
0.0836353160308198 0.3235294117647059
0.08443840070169921 0.32941176470588235
0.08691891895391865 0.32941176470588235
0.08694885122812834 0.3352941176470588
0.08767969764671518 0.3352941176470588
0.08822652453661169 0.3352941176470588
0.08858876083523057 0.3352941176470588
0.0899535457074624 0.3352941176470588
0.09184704417072047 0.3411764705882353
0.09202114539853756 0.3411764705882353
0.09313371268350838 0.3411764705882353
0.09618068190946454 0.3411764705882353
0.0965023752417775 0.3411764705882353
0.09834910177998919 0.3411764705882353
0.09844630069153634 0.3411764705882353
0.09883003910805259 0.3411764705882353
0.0996380743488301 0.34705882352941175
0.10122325354791184 0.34705882352941175
0.10148554610546492 0.34705882352941175
0.10153904586965352 0.34705882352941175
0.10214362486518626 0.35294117647058826
0.10294931971306001 0.35294117647058826
0.10295431381049959 0.35294117647058826
0.10316979657164001 0.3588235294117647
0.10433596642362357 0.3588235294117647
0.10767499329732041 0.3588235294117647
0.10886521832238313 0.3588235294117647
0.11520808794835971 0.36470588235294116
0.11585712056023943 0.36470588235294116
0.11633539202010298 0.37058823529411766
0.11966173932529546 0.37058823529411766
0.12099214569470673 0.3764705882352941
0.12134245632931434 0.3764705882352941
0.12525708408601843 0.3764705882352941
0.12851408338173578 0.38235294117647056
0.1285142303327493 0.38235294117647056
0.1292744453054867 0.38235294117647056
0.12934229345300466 0.38235294117647056
0.13067357568019508 0.38235294117647056
0.1316601689747544 0.38235294117647056
0.13255971492383814 0.38235294117647056
0.13261074586143237 0.38235294117647056
0.1341817773193279 0.38235294117647056
0.1383633715801965 0.38235294117647056
0.1385472602129439 0.38235294117647056
0.13982331451955451 0.38235294117647056
0.1421580362986557 0.38235294117647056
0.14513420953665435 0.38235294117647056
0.14518181978185213 0.38823529411764707
0.14702642613376066 0.38823529411764707
0.14724648916852232 0.38823529411764707
0.1491183633849248 0.38823529411764707
0.1491523445094005 0.38823529411764707
0.14958733420319975 0.38823529411764707
0.1517046680626376 0.38823529411764707
0.15268772938660038 0.38823529411764707
0.15458594972211084 0.38823529411764707
0.15526072272889 0.38823529411764707
0.15747679034232742 0.3941176470588235
0.15852231641585143 0.4
0.1606247276828037 0.40588235294117647
0.16451859684041564 0.40588235294117647
0.17409093972171413 0.40588235294117647
0.17496667501669183 0.40588235294117647
0.17688539802413875 0.40588235294117647
0.17693707710214082 0.40588235294117647
0.17773432313253346 0.4117647058823529
0.17810852542311703 0.4117647058823529
0.18157157838430102 0.4117647058823529
0.18771235358750535 0.4176470588235294
0.19568354964778156 0.4235294117647059
0.20105392530512636 0.4294117647058823
0.20502788254417692 0.4294117647058823
0.2110187070832842 0.43529411764705883
0.2139059047267152 0.4411764705882353
0.2145326706005781 0.4470588235294118
0.21816236674412248 0.45294117647058824
0.22367646627279525 0.45294117647058824
0.2364395093850516 0.4588235294117647
0.24326275419298377 0.4588235294117647
0.2511163559367646 0.4588235294117647
0.2537038917662097 0.4647058823529412
0.2668258698895118 0.47058823529411764
0.26714852792742666 0.47058823529411764
0.26869452635076435 0.47058823529411764
0.27410939586860655 0.4764705882352941
0.2756509907148892 0.4823529411764706
0.28833448481905394 0.48823529411764705
0.29318399481479784 0.49411764705882355
0.3039054350092041 0.49411764705882355
0.3261187858707333 0.5
0.3269668275005181 0.5
0.32710936958083087 0.5
0.3349379801470065 0.5
0.3497278969292344 0.5
0.3577117614235204 0.5
0.37578839408751336 0.5
0.37629153644637386 0.5058823529411764
0.3875824741512308 0.5058823529411764
0.3891767750284573 0.5117647058823529
0.4053204805213747 0.5176470588235295
0.4126703450918023 0.5235294117647059
0.41381576846989826 0.5294117647058824
0.41901453619749623 0.5294117647058824
0.4234259949303245 0.5352941176470588
0.42557273197129053 0.5352941176470588
0.4311004076045352 0.5352941176470588
0.4587188212003207 0.5411764705882353
0.4659807901022502 0.5470588235294118
0.4863383793195346 0.5529411764705883
0.5031114378776848 0.5588235294117647
0.5077677057090049 0.5647058823529412
0.5152746357913657 0.5705882352941176
0.5254080714364695 0.5764705882352941
0.54628723954997 0.5823529411764706
0.5469597485191563 0.5882352941176471
0.5521544028137345 0.5941176470588235
0.562453440132829 0.6
0.5787859408073485 0.6058823529411764
0.5806998186749813 0.611764705882353
0.5859601870117963 0.6176470588235294
0.5872184434169709 0.6235294117647059
0.5877665665406359 0.6294117647058823
0.5901690060946244 0.6352941176470588
0.5977096835795404 0.6411764705882353
0.5993734250327689 0.6470588235294118
0.6018764833313909 0.6529411764705882
0.6068664973622239 0.6588235294117647
0.6106858570062177 0.6647058823529411
0.6110731439077062 0.6705882352941176
0.6233853359942584 0.6764705882352942
0.6242478081803966 0.6823529411764706
0.6401476740324724 0.6882352941176471
0.6413725553635282 0.6941176470588235
0.6478325808781513 0.7
0.6480257732744442 0.7058823529411765
0.6683111795782225 0.711764705882353
0.6702347060913371 0.7176470588235294
0.6920400204381273 0.7235294117647059
0.699199319740329 0.7294117647058823
0.7098765971766848 0.7352941176470589
0.7114105559606447 0.7411764705882353
0.7152474672834692 0.7470588235294118
0.7192536556395481 0.7529411764705882
0.7264984864745258 0.7588235294117647
0.7277281148552344 0.7647058823529411
0.7279213236672555 0.7705882352941177
0.7339929385462495 0.7764705882352941
0.7383736863490901 0.7823529411764706
0.7426901099199765 0.788235294117647
0.7604902746776928 0.7941176470588235
0.7612323152682208 0.8
0.8082769615435563 0.8058823529411765
0.8093414917858338 0.8117647058823529
0.817365467048271 0.8176470588235294
0.8187780493025724 0.8235294117647058
0.8246210819543369 0.8294117647058824
0.8277172231755431 0.8352941176470589
0.8623720945963487 0.8411764705882353
0.8677566397415656 0.8470588235294118
0.8696060714289988 0.8529411764705882
0.87360561788266 0.8588235294117647
0.8775829053442069 0.8647058823529412
0.8778178075156803 0.8705882352941177
0.9006292606090698 0.8764705882352941
0.9087059134902082 0.8823529411764706
0.9098635651333505 0.888235294117647
0.9099560177182613 0.8941176470588236
0.9234666424878762 0.9
0.9243495927505994 0.9058823529411765
0.9292401675618838 0.9117647058823529
0.9320602055781679 0.9176470588235294
0.9343245771241655 0.9235294117647059
0.9378339204595627 0.9294117647058824
0.9431864858253208 0.9352941176470588
0.9446128305329586 0.9352941176470588
0.9481836046765535 0.9411764705882353
0.9564979605075236 0.9470588235294117
0.9605115360552515 0.9529411764705882
0.9768571119319189 0.9529411764705882
0.9841620008411675 0.9588235294117647
0.985519302853996 0.9647058823529412
0.9900603196066501 0.9705882352941176
1.0 1.0


==> tikz/cdf/onLR-All.txt <==
0.0 0.011764705882352941
0.0020522264757778497 0.011764705882352941
0.002496293397433301 0.01764705882352941
0.004427309639661238 0.01764705882352941
0.010030726501621432 0.023529411764705882
0.011656520209353103 0.029411764705882353
0.015152960182903265 0.03529411764705882
0.015410666315364287 0.041176470588235294
0.02024873561612913 0.047058823529411764
0.021759473292236552 0.047058823529411764
0.0235785386083901 0.052941176470588235
0.02869143156338706 0.058823529411764705
0.029080340215120626 0.058823529411764705
0.029325403163476347 0.06470588235294118
0.03126020509844475 0.07058823529411765
0.03139896509445774 0.07647058823529412
0.03245126334185808 0.07647058823529412
0.03930808348850108 0.07647058823529412
0.043083663300758974 0.08235294117647059
0.04706405356614476 0.08235294117647059
0.04707438108115377 0.08823529411764706
0.048674259750432415 0.09411764705882353
0.0504357864754583 0.09411764705882353
0.05282822633283088 0.09411764705882353
0.05376613769110066 0.09411764705882353
0.05453787995522994 0.1
0.05455720137647347 0.10588235294117647
0.059757354071089466 0.10588235294117647
0.06093509802210527 0.11176470588235295
0.06099714037991857 0.11176470588235295
0.06419727515503972 0.11764705882352941
0.06457777656725863 0.12352941176470589
0.06491980778859757 0.12941176470588237
0.06697634282358737 0.12941176470588237
0.06833571243136419 0.13529411764705881
0.07361466784162336 0.13529411764705881
0.07407714298966443 0.13529411764705881
0.07525505291655146 0.1411764705882353
0.07556290583463485 0.1411764705882353
0.07671701220034448 0.1411764705882353
0.07988501716068211 0.1411764705882353
0.0816217757141641 0.1411764705882353
0.08282972955515605 0.14705882352941177
0.08295740750258448 0.14705882352941177
0.08368237305687586 0.15294117647058825
0.08548048638214666 0.1588235294117647
0.08578760103057279 0.16470588235294117
0.0877274974735981 0.17058823529411765
0.08793304672989784 0.17647058823529413
0.08891646986719981 0.17647058823529413
0.08904521560211562 0.18235294117647058
0.09299499047880246 0.18823529411764706
0.09553369721699394 0.18823529411764706
0.10040794948232215 0.19411764705882353
0.10136102122307769 0.19411764705882353
0.10148271230311544 0.19411764705882353
0.1022852881868571 0.2
0.10394266214850999 0.2
0.11039607133467139 0.2
0.11287156544822272 0.20588235294117646
0.11362296222993709 0.21176470588235294
0.11497100274965232 0.21764705882352942
0.11772840471845375 0.21764705882352942
0.11812145424442429 0.2235294117647059
0.12197620679181899 0.22941176470588234
0.12308853499887921 0.22941176470588234
0.12627882260073228 0.22941176470588234
0.12630504907207132 0.22941176470588234
0.12821161156952837 0.23529411764705882
0.12939107954257648 0.23529411764705882
0.13026899248390889 0.2411764705882353
0.13109270876277024 0.2411764705882353
0.13171981318723985 0.2411764705882353
0.13369276928511004 0.2411764705882353
0.13380424465195132 0.2411764705882353
0.13849918736044292 0.24705882352941178
0.13955527937096243 0.2529411764705882
0.14142999992774827 0.25882352941176473
0.142861757619704 0.2647058823529412
0.14334296091138113 0.27058823529411763
0.1453911380647576 0.27647058823529413
0.14829239597299138 0.2823529411764706
0.14831809279565722 0.28823529411764703
0.1520643805813139 0.29411764705882354
0.15324030407468278 0.3
0.15403362936655896 0.3
0.1582037659828638 0.3
0.1583656128327328 0.3
0.15857450276705873 0.3058823529411765
0.1596827517280466 0.3058823529411765
0.1654680094580423 0.3058823529411765
0.17174806435543397 0.31176470588235294
0.17225364096666826 0.31176470588235294
0.17250707317104605 0.3176470588235294
0.17282134220565867 0.3176470588235294
0.17611858629265015 0.3235294117647059
0.17657987268356992 0.32941176470588235
0.17776946257312792 0.32941176470588235
0.17824569391942707 0.3352941176470588
0.17913590125979695 0.3411764705882353
0.1798823278866693 0.34705882352941175
0.18116572340632772 0.35294117647058826
0.1816500354494288 0.35294117647058826
0.1845657641833673 0.35294117647058826
0.18596160576653253 0.3588235294117647
0.18738402085121192 0.36470588235294116
0.18823663180073974 0.36470588235294116
0.18843461426894073 0.36470588235294116
0.19234721899089388 0.37058823529411766
0.19318986718607542 0.37058823529411766
0.19691234818142436 0.37058823529411766
0.19751324932451791 0.3764705882352941
0.19881683936244943 0.38235294117647056
0.20070955106122465 0.38823529411764707
0.2095197277702951 0.3941176470588235
0.2114653044039043 0.4
0.2150163601237304 0.4
0.21601785570249457 0.4
0.2181398703656473 0.4
0.2206118735337015 0.4
0.22218985459476254 0.4
0.22326120622599765 0.4
0.2234393332786136 0.40588235294117647
0.22857488782559504 0.40588235294117647
0.23097290943037252 0.4117647058823529
0.23108796025111247 0.4176470588235294
0.23570734962611148 0.4235294117647059
0.23904545488630732 0.4235294117647059
0.24052902201919235 0.4294117647058823
0.24057275196291902 0.4294117647058823
0.2427834672071501 0.4294117647058823
0.24331957065908577 0.43529411764705883
0.2444786273929163 0.43529411764705883
0.24493364943829024 0.43529411764705883
0.24603602078590298 0.4411764705882353
0.24945152570837187 0.4470588235294118
0.25032045971382266 0.4470588235294118
0.2530944998757044 0.4470588235294118
0.25310253066318483 0.4470588235294118
0.2533598927311984 0.45294117647058824
0.2537511672203052 0.45294117647058824
0.25728725376271044 0.45294117647058824
0.2599877859970902 0.45294117647058824
0.2612184922999711 0.4588235294117647
0.26264276980441786 0.4647058823529412
0.26818064067739883 0.4647058823529412
0.26888059074313597 0.4647058823529412
0.270330391908539 0.47058823529411764
0.2714073103833906 0.47058823529411764
0.2715337669307831 0.4764705882352941
0.27181154992939305 0.4823529411764706
0.2762442812434989 0.4823529411764706
0.2787765978469832 0.4823529411764706
0.27906925662155624 0.48823529411764705
0.28117928966845457 0.49411764705882355
0.28162141853110295 0.5
0.2839061520931961 0.5
0.2851678308249096 0.5
0.2900486963925705 0.5
0.2916229092842378 0.5
0.2918854392726434 0.5058823529411764
0.29456649485302155 0.5058823529411764
0.29605703349254214 0.5117647058823529
0.2967650606221135 0.5117647058823529
0.30823055105225255 0.5176470588235295
0.3111489019457753 0.5176470588235295
0.31209264938859277 0.5235294117647059
0.3129194888340081 0.5235294117647059
0.31849410222951335 0.5294117647058824
0.3204718604807336 0.5294117647058824
0.32658968555588086 0.5294117647058824
0.3278439478167872 0.5352941176470588
0.3295988333041939 0.5411764705882353
0.3296247506252401 0.5470588235294118
0.33001044644179306 0.5529411764705883
0.33318530496029 0.5588235294117647
0.335217796520841 0.5588235294117647
0.33713288642692657 0.5588235294117647
0.33734066166549426 0.5647058823529412
0.3431279858010749 0.5647058823529412
0.34371437118260073 0.5705882352941176
0.34382850217535105 0.5764705882352941
0.3465675637976217 0.5823529411764706
0.3493649627942365 0.5882352941176471
0.35486060351618254 0.5882352941176471
0.35627279625212616 0.5882352941176471
0.35631066774179954 0.5882352941176471
0.35715352731473243 0.5941176470588235
0.3586014609186898 0.5941176470588235
0.3612039262064423 0.5941176470588235
0.36529400108890686 0.6
0.365647333333302 0.6
0.3664152889161292 0.6
0.37536400913444407 0.6
0.3761398255766967 0.6058823529411764
0.37669872551273287 0.611764705882353
0.39025046579118 0.6176470588235294
0.39063649989219423 0.6176470588235294
0.39155620690886206 0.6235294117647059
0.39234246104398257 0.6294117647058823
0.39334226205644546 0.6352941176470588
0.39493015790558006 0.6352941176470588
0.39659771005655625 0.6411764705882353
0.3966609074134669 0.6411764705882353
0.3990921197576406 0.6411764705882353
0.4053291329729913 0.6411764705882353
0.4067327386553447 0.6470588235294118
0.41061593904344135 0.6529411764705882
0.4110397064657072 0.6588235294117647
0.4124589666245311 0.6647058823529411
0.4137369297792004 0.6705882352941176
0.4170234290881433 0.6764705882352942
0.4183571027077116 0.6823529411764706
0.4200022730421813 0.6823529411764706
0.42146862447565453 0.6882352941176471
0.4245511329743851 0.6941176470588235
0.4268167488266809 0.6941176470588235
0.4278624806023314 0.6941176470588235
0.43289317227582647 0.7
0.4354657067628657 0.7
0.43547592423211917 0.7058823529411765
0.4359979871361072 0.711764705882353
0.4363863779574086 0.711764705882353
0.4380711238033689 0.711764705882353
0.43831001242550705 0.711764705882353
0.4383136613983355 0.711764705882353
0.4410380024538305 0.711764705882353
0.4431816745869549 0.711764705882353
0.4444453368234873 0.7176470588235294
0.4448758792413923 0.7176470588235294
0.4516652159058774 0.7176470588235294
0.4563375226103177 0.7235294117647059
0.4577381124386861 0.7235294117647059
0.45847207375816973 0.7235294117647059
0.4651444004434497 0.7235294117647059
0.47389350770626176 0.7235294117647059
0.4759463053220208 0.7294117647058823
0.4765489105784288 0.7294117647058823
0.4778234445737262 0.7294117647058823
0.4834721796585904 0.7294117647058823
0.4914160027956923 0.7352941176470589
0.49178529741730415 0.7352941176470589
0.49818819087010974 0.7352941176470589
0.49949246355579774 0.7411764705882353
0.5027925881597967 0.7411764705882353
0.5045128439338765 0.7470588235294118
0.5075001051470553 0.7470588235294118
0.508826907722443 0.7470588235294118
0.5122458933158115 0.7529411764705882
0.5135550613253658 0.7529411764705882
0.5175580594266658 0.7588235294117647
0.5178035315025261 0.7647058823529411
0.5215972918618816 0.7705882352941177
0.5228305001227103 0.7705882352941177
0.5282497748593233 0.7705882352941177
0.5362507713378518 0.7764705882352941
0.5367961818375464 0.7764705882352941
0.547058714752736 0.7823529411764706
0.5504087668094867 0.7823529411764706
0.5506334279170585 0.7823529411764706
0.5539726439469062 0.7823529411764706
0.5543885868616092 0.7823529411764706
0.5596906511202849 0.788235294117647
0.5606522669060691 0.788235294117647
0.5611601641374225 0.788235294117647
0.563463976123053 0.788235294117647
0.567590900624799 0.788235294117647
0.5715445845215962 0.788235294117647
0.5725592769528965 0.7941176470588235
0.5816667284927434 0.8
0.5822111898800278 0.8
0.583051336272521 0.8
0.586439275556048 0.8
0.5875993453211235 0.8058823529411765
0.5943066402321788 0.8058823529411765
0.5969798756130612 0.8058823529411765
0.5997715468515054 0.8117647058823529
0.6039274684178542 0.8176470588235294
0.6077511517287805 0.8235294117647058
0.6086023035841596 0.8294117647058824
0.6115127787992414 0.8352941176470589
0.6165435159536998 0.8411764705882353
0.6232432702701709 0.8470588235294118
0.6372031641411741 0.8470588235294118
0.639432922538134 0.8470588235294118
0.6498194720219735 0.8470588235294118
0.6540867903633654 0.8470588235294118
0.6546198114995774 0.8470588235294118
0.6562547453170768 0.8529411764705882
0.6599944538596244 0.8588235294117647
0.6616805382595039 0.8588235294117647
0.6733618689738038 0.8588235294117647
0.677084757888831 0.8588235294117647
0.677642806844978 0.8647058823529412
0.6874611140841149 0.8705882352941177
0.6935222149812036 0.8764705882352941
0.6967007585895549 0.8823529411764706
0.7055628976729997 0.888235294117647
0.7122135546551346 0.888235294117647
0.7143577887122521 0.888235294117647
0.7215441970610731 0.888235294117647
0.7361325901020088 0.8941176470588236
0.7385509442051827 0.8941176470588236
0.7425661839242138 0.9
0.7470189203152828 0.9058823529411765
0.7475324333917858 0.9117647058823529
0.7514584223637887 0.9117647058823529
0.7636515230737456 0.9117647058823529
0.7706906745026959 0.9117647058823529
0.7718186139938039 0.9176470588235294
0.7754264671233572 0.9235294117647059
0.7755831727640163 0.9294117647058824
0.7794936675550758 0.9352941176470588
0.7968851819475083 0.9352941176470588
0.7985559486644885 0.9352941176470588
0.8161245646137286 0.9411764705882353
0.8170748180674847 0.9470588235294117
0.8228533465003668 0.9529411764705882
0.8230104049428506 0.9529411764705882
0.8418560553102 0.9588235294117647
0.8464953440482331 0.9588235294117647
0.8683332107362074 0.9588235294117647
0.8965005882095413 0.9647058823529412
0.910990159884097 0.9705882352941176
0.9150204410421514 0.9705882352941176
0.9158174085777918 0.9705882352941176
0.9285379504139596 0.9705882352941176
0.9460120654167025 0.9705882352941176
0.9571112618343174 0.9764705882352941
0.9906716320477467 0.9764705882352941
0.9937378662043069 0.9823529411764705
1.0 1.0


==> tikz/cdf/onMLP-All.txt <==
0.0 0.023529411764705882
0.0014336191211998283 0.023529411764705882
0.0019069316620584369 0.029411764705882353
0.0020028218151123605 0.03529411764705882
0.003074651987006767 0.03529411764705882
0.00373846745973128 0.03529411764705882
0.004356546868604874 0.041176470588235294
0.008093823885483879 0.047058823529411764
0.010316650576112878 0.047058823529411764
0.010754480270240408 0.052941176470588235
0.015556733153102527 0.058823529411764705
0.01558230271305049 0.058823529411764705
0.018908795032242978 0.06470588235294118
0.01964240016989068 0.06470588235294118
0.020283744037811496 0.07058823529411765
0.025410032906495156 0.07647058823529412
0.02746893194995815 0.07647058823529412
0.028650466303683782 0.07647058823529412
0.029694474142831478 0.08235294117647059
0.031344414267786 0.08235294117647059
0.0314308292598865 0.08823529411764706
0.03582856942528791 0.09411764705882353
0.037542972609588214 0.1
0.044194254723997434 0.1
0.044969025124567956 0.10588235294117647
0.0456694860627342 0.11176470588235295
0.04582296350197615 0.11764705882352941
0.048497631998195775 0.12352941176470589
0.04856174297555585 0.12352941176470589
0.04943524876030525 0.12941176470588237
0.05076200737903455 0.13529411764705881
0.05130697096135851 0.1411764705882353
0.05164458049353057 0.1411764705882353
0.05607382715398112 0.1411764705882353
0.057933806360329354 0.1411764705882353
0.05794692217331822 0.1411764705882353
0.05808889892695361 0.14705882352941177
0.05908683641678874 0.15294117647058825
0.06018169739281188 0.1588235294117647
0.06120614153532172 0.16470588235294117
0.061351083612459785 0.16470588235294117
0.06196718190516735 0.17058823529411765
0.0651987760582591 0.17058823529411765
0.06648155234836911 0.17647058823529413
0.06694766141680018 0.17647058823529413
0.0689866442376378 0.18235294117647058
0.07115031801246013 0.18235294117647058
0.0711831821828076 0.18823529411764706
0.0764195686792244 0.18823529411764706
0.0777937935889997 0.18823529411764706
0.07984534909994258 0.18823529411764706
0.07989545189671914 0.19411764705882353
0.08007522205217944 0.19411764705882353
0.08121327683137256 0.2
0.08231604324092243 0.20588235294117646
0.0855204240239843 0.20588235294117646
0.08681317199617475 0.21176470588235294
0.0874401360824009 0.21764705882352942
0.08898347172966779 0.21764705882352942
0.09007555194354909 0.2235294117647059
0.09161807330463671 0.22941176470588234
0.09204268412982869 0.23529411764705882
0.0941106567893113 0.23529411764705882
0.09565553579021549 0.2411764705882353
0.09600878560310154 0.2411764705882353
0.09603706066660103 0.2411764705882353
0.096512416490478 0.2411764705882353
0.0976043184546996 0.24705882352941178
0.0980401813854849 0.2529411764705882
0.09809517058012543 0.25882352941176473
0.09810760749643324 0.25882352941176473
0.09941688285774053 0.2647058823529412
0.10035756707915014 0.27058823529411763
0.1045883568854255 0.27647058823529413
0.10571014488275546 0.2823529411764706
0.106029310544184 0.2823529411764706
0.10627510576463016 0.28823529411764703
0.10798288741101195 0.28823529411764703
0.10873151175675504 0.29411764705882354
0.11094278931983054 0.3
0.11384824881864468 0.3
0.11771487729368253 0.3058823529411765
0.12286198189384805 0.31176470588235294
0.12429130844015726 0.31176470588235294
0.12615778353121423 0.3176470588235294
0.12634881968409248 0.3176470588235294
0.12725816303708154 0.3235294117647059
0.13126636192637875 0.3235294117647059
0.1314589358933283 0.32941176470588235
0.13340576044040336 0.32941176470588235
0.1340250472572782 0.32941176470588235
0.1341182512147962 0.32941176470588235
0.13595626748076003 0.3352941176470588
0.13808518244405021 0.3352941176470588
0.13962831861903813 0.3352941176470588
0.14071119797370424 0.3352941176470588
0.1473590362282885 0.3411764705882353
0.14751006133920433 0.3411764705882353
0.14760450018648766 0.3411764705882353
0.15008593022274092 0.3411764705882353
0.15097833180020645 0.34705882352941175
0.15315867562522478 0.34705882352941175
0.1535459711791167 0.35294117647058826
0.16121275778682898 0.35294117647058826
0.16562213174611823 0.35294117647058826
0.16684038713757923 0.3588235294117647
0.16733310486593425 0.36470588235294116
0.17024404065137064 0.37058823529411766
0.17255064834753395 0.37058823529411766
0.1732081556354618 0.3764705882352941
0.1748798090836188 0.3764705882352941
0.1770696094387986 0.38235294117647056
0.17851806614742033 0.38235294117647056
0.1814940497458411 0.38823529411764707
0.1857951992710086 0.3941176470588235
0.1865635530222776 0.3941176470588235
0.18979490588800063 0.4
0.18986357404463408 0.40588235294117647
0.1905121370158364 0.4117647058823529
0.19096455292078415 0.4117647058823529
0.19146394292833996 0.4176470588235294
0.19154792223948855 0.4176470588235294
0.19234914246559254 0.4235294117647059
0.19536701921270935 0.4294117647058823
0.19770732281670786 0.43529411764705883
0.19843264700718632 0.43529411764705883
0.19976612055187645 0.4411764705882353
0.20006738525954118 0.4411764705882353
0.20023137970079283 0.4411764705882353
0.2061027417665567 0.4470588235294118
0.21134339345451908 0.45294117647058824
0.21173293713759192 0.45294117647058824
0.21538437362268728 0.4588235294117647
0.216114109291084 0.4588235294117647
0.21692691224049412 0.4588235294117647
0.22059559598057157 0.4588235294117647
0.22392321854425248 0.4647058823529412
0.2276010632255245 0.4647058823529412
0.23489166012178894 0.47058823529411764
0.23497332323688877 0.47058823529411764
0.23598390734486782 0.47058823529411764
0.2382546280950426 0.4764705882352941
0.23918508587415938 0.4764705882352941
0.2421477870371693 0.4823529411764706
0.24349985756993717 0.4823529411764706
0.24405667307071816 0.4823529411764706
0.2448329551514507 0.48823529411764705
0.2485480682479366 0.49411764705882355
0.2486214062180545 0.49411764705882355
0.25388919499901624 0.49411764705882355
0.25442996456904243 0.5
0.2547436706907761 0.5
0.2553386985939747 0.5
0.2616475210087275 0.5
0.262685259167412 0.5058823529411764
0.26890274695809746 0.5058823529411764
0.2697190131385712 0.5117647058823529
0.2730969644503412 0.5176470588235295
0.2837302048189368 0.5176470588235295
0.2851167851197802 0.5235294117647059
0.2870976025615317 0.5235294117647059
0.2879092577077443 0.5294117647058824
0.29028167069634925 0.5294117647058824
0.29218294345358714 0.5294117647058824
0.29537486694905324 0.5294117647058824
0.3004171861615263 0.5352941176470588
0.3014469326968164 0.5411764705882353
0.304268300376443 0.5470588235294118
0.3098693750375049 0.5470588235294118
0.3159567421944017 0.5529411764705883
0.32049027518024314 0.5588235294117647
0.33220698879586535 0.5588235294117647
0.33333760416519914 0.5647058823529412
0.3334570621435842 0.5647058823529412
0.3341171662936883 0.5647058823529412
0.3346129047867992 0.5647058823529412
0.3392295132579756 0.5647058823529412
0.3402900352631063 0.5647058823529412
0.34410276251584226 0.5647058823529412
0.3443883149439355 0.5647058823529412
0.34602563234817696 0.5705882352941176
0.3487320147392074 0.5764705882352941
0.35375779083110326 0.5823529411764706
0.35682104136100096 0.5882352941176471
0.35737752560599784 0.5941176470588235
0.3598344552881324 0.6
0.3620891221770043 0.6
0.36365579004935084 0.6
0.3739611145153759 0.6058823529411764
0.3764446524749004 0.6058823529411764
0.37745528687827745 0.611764705882353
0.37875414066553104 0.611764705882353
0.3810605474372696 0.611764705882353
0.3824554649331302 0.611764705882353
0.38347620289744844 0.611764705882353
0.38861890684621603 0.6176470588235294
0.3896753726067566 0.6235294117647059
0.3917729270634542 0.6294117647058823
0.39314317969721974 0.6352941176470588
0.3943230631789206 0.6411764705882353
0.3976117197010266 0.6470588235294118
0.39884984638133086 0.6470588235294118
0.40043924142919374 0.6470588235294118
0.40197164409606967 0.6529411764705882
0.40230233396404164 0.6529411764705882
0.403126591991689 0.6529411764705882
0.40339946971407653 0.6529411764705882
0.4084010469172068 0.6588235294117647
0.4127426353586738 0.6647058823529411
0.4163307768652121 0.6705882352941176
0.42052725167282484 0.6705882352941176
0.42605856772844647 0.6764705882352942
0.42782408876845257 0.6823529411764706
0.43313241938797437 0.6882352941176471
0.43365919187074786 0.6882352941176471
0.43661579395096545 0.6882352941176471
0.43683033376356073 0.6941176470588235
0.4405970605932298 0.6941176470588235
0.44150509974329305 0.7
0.44333908231206665 0.7058823529411765
0.44630482165259666 0.7058823529411765
0.4480854494959217 0.7058823529411765
0.44848988801299244 0.711764705882353
0.44961655856669414 0.711764705882353
0.45425897104751406 0.711764705882353
0.4602189696623568 0.711764705882353
0.4610224369623879 0.711764705882353
0.4659016716978584 0.7176470588235294
0.46687220033875937 0.7235294117647059
0.4690017278544913 0.7235294117647059
0.4728118132606325 0.7294117647058823
0.4736223031699056 0.7294117647058823
0.47545884801244714 0.7352941176470589
0.48426903988593506 0.7352941176470589
0.4887343700273767 0.7352941176470589
0.48898920653660205 0.7352941176470589
0.4908645301489382 0.7352941176470589
0.493267510918092 0.7411764705882353
0.4963570829904065 0.7411764705882353
0.4971438207330556 0.7470588235294118
0.4981054074301855 0.7470588235294118
0.5005154723584203 0.7529411764705882
0.5032122513398338 0.7529411764705882
0.505220448729865 0.7588235294117647
0.5081367057102019 0.7588235294117647
0.5088291971915853 0.7588235294117647
0.513759812837547 0.7647058823529411
0.5162325891764181 0.7647058823529411
0.5267677924808858 0.7705882352941177
0.5298284787760916 0.7764705882352941
0.5321954562001525 0.7823529411764706
0.5326035388532421 0.7823529411764706
0.5339259920752543 0.7823529411764706
0.5353303947713024 0.788235294117647
0.5400314961639547 0.7941176470588235
0.5526353647050798 0.7941176470588235
0.565219046696497 0.7941176470588235
0.5674047777637735 0.8
0.5698482528432736 0.8
0.5741981175913632 0.8
0.578008079915707 0.8
0.5859311977233562 0.8058823529411765
0.586110470326799 0.8117647058823529
0.5881738178923486 0.8117647058823529
0.5887422348712136 0.8117647058823529
0.5913689842087543 0.8117647058823529
0.5932915686584183 0.8117647058823529
0.5946956789704569 0.8176470588235294
0.5950089994051364 0.8235294117647058
0.6010618851266587 0.8294117647058824
0.604011318648523 0.8352941176470589
0.6107247454242012 0.8352941176470589
0.6125333509345288 0.8352941176470589
0.6145178205745921 0.8411764705882353
0.6214142780839431 0.8411764705882353
0.6234049881229202 0.8470588235294118
0.6249341591780987 0.8529411764705882
0.6391189051925869 0.8529411764705882
0.6418134290002797 0.8529411764705882
0.6520070715882686 0.8529411764705882
0.6553940961397994 0.8529411764705882
0.6563081374794894 0.8588235294117647
0.6569402404694337 0.8647058823529412
0.6615802776508426 0.8647058823529412
0.6704007806109796 0.8705882352941177
0.6707711752249337 0.8764705882352941
0.672398177907204 0.8823529411764706
0.6748645267102279 0.8823529411764706
0.6762792056610447 0.8823529411764706
0.6833908745767758 0.888235294117647
0.6836749055310057 0.888235294117647
0.6860511020607526 0.8941176470588236
0.6862474013765003 0.8941176470588236
0.6867413031402338 0.8941176470588236
0.6910776001738056 0.8941176470588236
0.69126614634784 0.8941176470588236
0.6983979671095566 0.8941176470588236
0.7102793076569397 0.8941176470588236
0.7140955178897875 0.9
0.71781873017536 0.9058823529411765
0.7178937937988745 0.9117647058823529
0.7215979166389593 0.9117647058823529
0.7230878556708574 0.9117647058823529
0.7238287137256124 0.9117647058823529
0.7349010392155929 0.9117647058823529
0.7504504936069822 0.9117647058823529
0.751403985726408 0.9117647058823529
0.7525839488346199 0.9117647058823529
0.7532241324620377 0.9176470588235294
0.760830851852187 0.9176470588235294
0.7684327983321856 0.9235294117647059
0.7707183993385204 0.9294117647058824
0.7774702463257053 0.9352941176470588
0.8010758611108214 0.9352941176470588
0.817832807810854 0.9411764705882353
0.8259666795011009 0.9470588235294117
0.8362624718055661 0.9470588235294117
0.8393991132689641 0.9529411764705882
0.8416945896956202 0.9588235294117647
0.84355711629813 0.9647058823529412
0.8449708166149893 0.9647058823529412
0.8544329613613412 0.9647058823529412
0.8587816414691948 0.9705882352941176
0.8613510480795918 0.9705882352941176
0.882898969215238 0.9705882352941176
0.8935388777507166 0.9705882352941176
0.8948465231233599 0.9764705882352941
0.8987141590632982 0.9823529411764705
0.9272761174909873 0.9823529411764705
0.9373550778919587 0.9882352941176471
0.9750425369256793 0.9882352941176471
1.0 1.0


==> tikz/cdf/onSVM-All.txt <==
0.0 0.0058823529411764705
4.4528381561742314E-4 0.011764705882352941
9.807384680511249E-4 0.011764705882352941
0.002700906160495121 0.011764705882352941
0.012915706497306353 0.011764705882352941
0.01300435561952793 0.01764705882352941
0.014179213660032846 0.023529411764705882
0.014752028548334491 0.029411764705882353
0.017274153851665915 0.03529411764705882
0.020768740441081162 0.041176470588235294
0.022997995049057085 0.047058823529411764
0.024132181269662243 0.047058823529411764
0.025810997977348305 0.052941176470588235
0.028832782307567 0.052941176470588235
0.029877913844224068 0.058823529411764705
0.03112161628139578 0.058823529411764705
0.03212632715887712 0.06470588235294118
0.03213170548096127 0.06470588235294118
0.03361969853268394 0.06470588235294118
0.035316896711722605 0.06470588235294118
0.03581899468394218 0.07058823529411765
0.03981519097054091 0.07058823529411765
0.041212676134795324 0.07058823529411765
0.041392106103803915 0.07058823529411765
0.043229072683060754 0.07058823529411765
0.04499021514791056 0.07647058823529412
0.04683480923732613 0.07647058823529412
0.04728073288546236 0.07647058823529412
0.04775529985543807 0.08235294117647059
0.04854000544423699 0.08235294117647059
0.04902019167847796 0.08235294117647059
0.0495142103081801 0.08823529411764706
0.04957511822651038 0.08823529411764706
0.050013157071753536 0.09411764705882353
0.05003230140286288 0.1
0.05078275467080452 0.1
0.050821258389465815 0.1
0.05154099242080146 0.1
0.052607299649108034 0.10588235294117647
0.05397044264991024 0.11176470588235295
0.055444698918026974 0.11176470588235295
0.05697931312257658 0.11176470588235295
0.062290110416763814 0.11764705882352941
0.06661256186133213 0.12352941176470589
0.066850698760323 0.12941176470588237
0.0668553238882114 0.13529411764705881
0.06855357779016566 0.13529411764705881
0.06929806417260989 0.1411764705882353
0.06971182747081742 0.1411764705882353
0.07021138655701348 0.1411764705882353
0.07222391434592208 0.1411764705882353
0.07509147447104038 0.1411764705882353
0.07522507320234094 0.1411764705882353
0.0766173108872034 0.14705882352941177
0.07723651050433197 0.14705882352941177
0.07765083488224031 0.15294117647058825
0.07802874395350798 0.15294117647058825
0.07861993120212707 0.1588235294117647
0.07890450602046896 0.16470588235294117
0.08067060486120764 0.16470588235294117
0.0811366513898185 0.16470588235294117
0.08146001060250947 0.17058823529411765
0.08412124244754995 0.17058823529411765
0.08840960279894396 0.17058823529411765
0.08902551184533686 0.17058823529411765
0.089479378843693 0.17647058823529413
0.09096595477198743 0.18235294117647058
0.09176933933344127 0.18235294117647058
0.0924566064014981 0.18235294117647058
0.09254595336494664 0.18235294117647058
0.09259968418509557 0.18235294117647058
0.09388714478259566 0.18823529411764706
0.09571136361323572 0.18823529411764706
0.09649157478099704 0.18823529411764706
0.09774958239459093 0.18823529411764706
0.09924771711457997 0.18823529411764706
0.10022823739754616 0.19411764705882353
0.10059998417572716 0.19411764705882353
0.10076878807210377 0.19411764705882353
0.10103750512694279 0.19411764705882353
0.1018667909160296 0.2
0.10320879656381172 0.20588235294117646
0.10511490929886859 0.20588235294117646
0.10543742343301106 0.20588235294117646
0.10545041962535669 0.20588235294117646
0.10616153068056725 0.21176470588235294
0.10707404706952299 0.21176470588235294
0.10721413964222971 0.21176470588235294
0.10813091075629819 0.21764705882352942
0.1091810124699848 0.21764705882352942
0.10981412189578735 0.21764705882352942
0.11106340540016618 0.2235294117647059
0.111405223828026 0.22941176470588234
0.11149099297470955 0.23529411764705882
0.11298473751518756 0.2411764705882353
0.1160114198073981 0.24705882352941178
0.11853158979537505 0.24705882352941178
0.12095944789040775 0.24705882352941178
0.12114007851812592 0.24705882352941178
0.1211579957612342 0.2529411764705882
0.12343321536375185 0.25882352941176473
0.125619844348784 0.2647058823529412
0.1261015389787724 0.27058823529411763
0.12718847171904513 0.27647058823529413
0.1291793126288873 0.27647058823529413
0.13041944827023377 0.27647058823529413
0.13093800304784217 0.27647058823529413
0.13116672018362746 0.2823529411764706
0.13130706070187276 0.2823529411764706
0.13366086679081007 0.2823529411764706
0.1336827805703061 0.2823529411764706
0.1339814359514051 0.2823529411764706
0.1344595512619579 0.2823529411764706
0.13975863045640632 0.2823529411764706
0.14006016698452567 0.28823529411764703
0.14094894615079775 0.28823529411764703
0.14110686026040775 0.28823529411764703
0.1417178643189314 0.28823529411764703
0.14533714913852197 0.29411764705882354
0.14633110814508332 0.3
0.14827799766755106 0.3058823529411765
0.14904308975499528 0.3058823529411765
0.15024695282894565 0.3058823529411765
0.150802855484874 0.3058823529411765
0.15251234907969158 0.31176470588235294
0.15255073990019644 0.31176470588235294
0.15291681171129656 0.31176470588235294
0.15442433433559635 0.31176470588235294
0.15828513802901428 0.31176470588235294
0.15910695476883105 0.3176470588235294
0.15942527919077545 0.3176470588235294
0.16305012266730196 0.3235294117647059
0.16377613138144145 0.3235294117647059
0.16517654437365922 0.3235294117647059
0.16579590784270884 0.32941176470588235
0.16663791076300466 0.3352941176470588
0.16694983381295678 0.3352941176470588
0.1670288933108849 0.3411764705882353
0.1670445849638504 0.3411764705882353
0.16728372094130717 0.3411764705882353
0.16738898694187376 0.34705882352941175
0.16828935276421617 0.34705882352941175
0.1694563377091349 0.34705882352941175
0.1712728912931535 0.34705882352941175
0.17196785108449109 0.35294117647058826
0.17198319090163688 0.35294117647058826
0.17295291797650808 0.3588235294117647
0.17426059687582504 0.3588235294117647
0.17432796519265134 0.36470588235294116
0.17448514786653327 0.37058823529411766
0.17500069600002965 0.37058823529411766
0.1760786003124766 0.37058823529411766
0.17670985062875208 0.37058823529411766
0.17821978925769663 0.3764705882352941
0.18007572007308895 0.3764705882352941
0.1804375456293635 0.38235294117647056
0.181433559562612 0.38823529411764707
0.18164067936854464 0.38823529411764707
0.18282922708327312 0.3941176470588235
0.18283615485941537 0.3941176470588235
0.18699964801627408 0.3941176470588235
0.1893094770636021 0.3941176470588235
0.1897533982897998 0.4
0.19071851798100145 0.4
0.19139942908679813 0.4
0.19208723190676108 0.4
0.19405044037657845 0.4
0.19426938575010474 0.40588235294117647
0.1974777522291707 0.40588235294117647
0.19765734160158308 0.4117647058823529
0.19893856318698924 0.4117647058823529
0.1990462369180333 0.4117647058823529
0.19958720325933355 0.4117647058823529
0.20008886483383856 0.4117647058823529
0.20097715695764054 0.4117647058823529
0.20139655846197227 0.4117647058823529
0.20259471246817023 0.4176470588235294
0.2026440356418358 0.4176470588235294
0.20298698083227776 0.4235294117647059
0.2033341218188658 0.4235294117647059
0.2086596123116752 0.4235294117647059
0.21148350049033965 0.4235294117647059
0.21296722360957307 0.4235294117647059
0.21301757633593482 0.4294117647058823
0.21504539483571034 0.43529411764705883
0.2173257446476539 0.43529411764705883
0.21895046528228557 0.4411764705882353
0.2198863535486419 0.4411764705882353
0.2205442811073327 0.4411764705882353
0.22270682445565168 0.4470588235294118
0.22395419987173615 0.4470588235294118
0.22907376658727832 0.45294117647058824
0.2305167219262843 0.45294117647058824
0.23218220377404367 0.45294117647058824
0.23760638213088 0.4588235294117647
0.24063529908095294 0.4588235294117647
0.2424036881847265 0.4588235294117647
0.2469783917984119 0.4588235294117647
0.24852372125819974 0.4588235294117647
0.2485363010512889 0.4588235294117647
0.24883874772634393 0.4588235294117647
0.251387340818586 0.4588235294117647
0.25331446167476607 0.4647058823529412
0.2556975332615197 0.47058823529411764
0.25583451937570795 0.47058823529411764
0.25831021276883365 0.47058823529411764
0.25956111861482606 0.47058823529411764
0.26042226425437465 0.4764705882352941
0.2624458088106302 0.4823529411764706
0.26303173014006515 0.4823529411764706
0.26360586275421805 0.48823529411764705
0.26748837134522435 0.48823529411764705
0.2683368169843279 0.49411764705882355
0.2691323435301763 0.5
0.2696146885452091 0.5058823529411764
0.2732168092394071 0.5058823529411764
0.2737096612329948 0.5117647058823529
0.2746312854929337 0.5117647058823529
0.27581238693319865 0.5117647058823529
0.2761233000693633 0.5176470588235295
0.2797898713647651 0.5176470588235295
0.28031070320715906 0.5235294117647059
0.28746092653819755 0.5235294117647059
0.2917230910374516 0.5235294117647059
0.29532531272171025 0.5235294117647059
0.295584586205159 0.5235294117647059
0.2956115834415204 0.5294117647058824
0.296702009859458 0.5294117647058824
0.2973022917969883 0.5294117647058824
0.29787251125452846 0.5352941176470588
0.29797984335463035 0.5411764705882353
0.2987345585545631 0.5411764705882353
0.29920880152314305 0.5411764705882353
0.3001802561830575 0.5470588235294118
0.30197507171058197 0.5529411764705883
0.30303066036170767 0.5588235294117647
0.30386159909564886 0.5647058823529412
0.30782533927631633 0.5705882352941176
0.30927551943571896 0.5705882352941176
0.3135672102207649 0.5764705882352941
0.3160689597244483 0.5764705882352941
0.3177055307097013 0.5823529411764706
0.3216290719912654 0.5882352941176471
0.3253658407213469 0.5882352941176471
0.32542568722912135 0.5941176470588235
0.32793439777220584 0.6
0.33003678982946727 0.6
0.3309260808633365 0.6058823529411764
0.33393016938317704 0.611764705882353
0.3344919476380304 0.6176470588235294
0.335104378472558 0.6176470588235294
0.33726111085484517 0.6235294117647059
0.34319137725658 0.6294117647058823
0.34520174615907495 0.6352941176470588
0.34641704711516613 0.6352941176470588
0.3492479718093125 0.6352941176470588
0.3537879658431755 0.6411764705882353
0.35528062633487034 0.6470588235294118
0.35680452785821304 0.6529411764705882
0.3594321873784059 0.6529411764705882
0.36101268840515627 0.6588235294117647
0.36682226865684436 0.6647058823529411
0.36990923009252447 0.6705882352941176
0.36998354062074723 0.6705882352941176
0.3763416707371529 0.6764705882352942
0.37959511898385506 0.6823529411764706
0.3808840979366676 0.6882352941176471
0.38315335626692126 0.6941176470588235
0.38397053084841326 0.7
0.3842724650066152 0.7058823529411765
0.3843332821936814 0.7058823529411765
0.3931605906501227 0.711764705882353
0.39743745016653415 0.7176470588235294
0.39777848863749504 0.7176470588235294
0.4004511148188356 0.7235294117647059
0.40466372460618016 0.7294117647058823
0.4150724775951068 0.7294117647058823
0.41947797481725135 0.7352941176470589
0.4392580438705839 0.7352941176470589
0.4398346541536879 0.7352941176470589
0.4403068074010678 0.7411764705882353
0.4417976604220311 0.7470588235294118
0.4425820379665426 0.7529411764705882
0.442839639630219 0.7588235294117647
0.44426906042017367 0.7647058823529411
0.44434945296336104 0.7647058823529411
0.45265708644722547 0.7705882352941177
0.4557553792955637 0.7764705882352941
0.45918812037204687 0.7823529411764706
0.46001039652747444 0.788235294117647
0.46047959164203395 0.7941176470588235
0.4617652786472452 0.8
0.462192814493796 0.8058823529411765
0.46300249608632593 0.8058823529411765
0.46980282287011527 0.8058823529411765
0.47540386419249525 0.8117647058823529
0.4759217899167122 0.8176470588235294
0.4802378947584595 0.8235294117647058
0.48268712924155627 0.8294117647058824
0.48518566816241954 0.8352941176470589
0.5020278245976038 0.8352941176470589
0.509632314031418 0.8411764705882353
0.5123406340465146 0.8470588235294118
0.516275591643053 0.8529411764705882
0.5238594100318589 0.8588235294117647
0.5241252605588542 0.8647058823529412
0.5358831248262973 0.8705882352941177
0.5515051171272032 0.8764705882352941
0.5713770516844917 0.8823529411764706
0.5717363020368256 0.888235294117647
0.5763811722950065 0.888235294117647
0.5872504517828397 0.888235294117647
0.5947521048821268 0.888235294117647
0.6191158119987201 0.8941176470588236
0.6671676439492046 0.9
0.6672183516959536 0.9058823529411765
0.6709970160328267 0.9058823529411765
0.6748485201280469 0.9117647058823529
0.6778698415831902 0.9176470588235294
0.6853419082448481 0.9235294117647059
0.7249077139976633 0.9294117647058824
0.7306181503583412 0.9352941176470588
0.7648127670767082 0.9352941176470588
0.7658106738363016 0.9411764705882353
0.7694932887440387 0.9470588235294117
0.794931391774186 0.9529411764705882
0.7984400563155106 0.9529411764705882
0.8476322670687175 0.9588235294117647
0.8895239189752863 0.9647058823529412
0.90172306191755 0.9705882352941176
0.9730100976782613 0.9764705882352941
1.0 1.0


==> tikz/cdf/onTREE-All.txt <==
0.0 0.0058823529411764705
1.9010980862031696E-4 0.011764705882352941
7.132667253626809E-4 0.011764705882352941
8.11371351401966E-4 0.01764705882352941
8.384750688483474E-4 0.023529411764705882
0.006543591952484343 0.029411764705882353
0.0067410774260328035 0.029411764705882353
0.007351643477123296 0.029411764705882353
0.007988794323828175 0.029411764705882353
0.00852048595860346 0.03529411764705882
0.009284006363475641 0.03529411764705882
0.00956973385744037 0.03529411764705882
0.010181833003713496 0.041176470588235294
0.011985539146715095 0.047058823529411764
0.013442161278289434 0.052941176470588235
0.013533106999145467 0.058823529411764705
0.013943328840619463 0.058823529411764705
0.014107375176252546 0.06470588235294118
0.014390383460289015 0.07058823529411765
0.014909973866397018 0.07058823529411765
0.01643423279342193 0.07647058823529412
0.01677445583300143 0.07647058823529412
0.01678983375999144 0.08235294117647059
0.01804067356152799 0.08823529411764706
0.019284247441261514 0.09411764705882353
0.02173877815524999 0.09411764705882353
0.02188494617369968 0.09411764705882353
0.023636083519507186 0.1
0.023898111522428534 0.10588235294117647
0.024118775773395325 0.11176470588235295
0.024367217849663565 0.11176470588235295
0.024825123165285404 0.11176470588235295
0.025236402305131946 0.11764705882352941
0.026338615714850095 0.12352941176470589
0.02642519089767223 0.12941176470588237
0.02742327932711269 0.13529411764705881
0.0275767328763685 0.1411764705882353
0.028129669779678824 0.1411764705882353
0.029466302118380035 0.1411764705882353
0.029946688689214435 0.1411764705882353
0.030274025595009857 0.14705882352941177
0.030437939739894452 0.15294117647058825
0.030597406294840965 0.15294117647058825
0.03244325705218833 0.1588235294117647
0.03301359840468275 0.16470588235294117
0.034704255174259124 0.16470588235294117
0.03590412920085775 0.17058823529411765
0.037373153974087116 0.17647058823529413
0.037741110722580434 0.17647058823529413
0.037761498124990474 0.17647058823529413
0.03859127849213344 0.17647058823529413
0.03874656970648286 0.18235294117647058
0.03919693882828607 0.18823529411764706
0.03961905207202694 0.19411764705882353
0.04155020119252541 0.19411764705882353
0.043460946808266065 0.19411764705882353
0.04352737241991111 0.2
0.044411805459926505 0.20588235294117646
0.0462781518554131 0.21176470588235294
0.04743869719123427 0.21764705882352942
0.04878213015886155 0.21764705882352942
0.049714793895415166 0.21764705882352942
0.05024504788615486 0.2235294117647059
0.05076997503493155 0.2235294117647059
0.05154362514097349 0.22941176470588234
0.05525353524353299 0.22941176470588234
0.05537488844536001 0.23529411764705882
0.05559280841818743 0.23529411764705882
0.056981039641074004 0.2411764705882353
0.05717577688318306 0.24705882352941178
0.05785007992173062 0.24705882352941178
0.057859444241563196 0.24705882352941178
0.05837890990498099 0.24705882352941178
0.05895065609679268 0.2529411764705882
0.0599099647227372 0.25882352941176473
0.060748369627708056 0.2647058823529412
0.06138620542721761 0.2647058823529412
0.061978676724089334 0.27058823529411763
0.06199778705566074 0.27647058823529413
0.06276929799434602 0.27647058823529413
0.06311284711761286 0.27647058823529413
0.06351431080896736 0.2823529411764706
0.06392999958242522 0.28823529411764703
0.06509005193879676 0.28823529411764703
0.06516193789051253 0.28823529411764703
0.06555642210053683 0.28823529411764703
0.06593737322681081 0.28823529411764703
0.06693457159283418 0.29411764705882354
0.06744040256684872 0.3
0.0734961582994251 0.3
0.07715507368606027 0.3058823529411765
0.07749670626626805 0.3058823529411765
0.07774664455567536 0.3058823529411765
0.07789059545166778 0.3058823529411765
0.07807004300469633 0.3058823529411765
0.07837053378243024 0.31176470588235294
0.07903047732578695 0.3176470588235294
0.07968061989516287 0.3235294117647059
0.07989005123532293 0.3235294117647059
0.08017854013653009 0.3235294117647059
0.0818970889575019 0.3235294117647059
0.08346738232583452 0.32941176470588235
0.08362667295728576 0.3352941176470588
0.08414044540604415 0.3352941176470588
0.08455837259509245 0.3352941176470588
0.08648361477632534 0.3411764705882353
0.08776645637766389 0.34705882352941175
0.089678865167261 0.35294117647058826
0.09121842605600798 0.3588235294117647
0.09162397019186402 0.3588235294117647
0.09199070474619107 0.3588235294117647
0.09224808590437777 0.3588235294117647
0.09496923973910032 0.3588235294117647
0.09533363953591142 0.3588235294117647
0.09567554646756124 0.36470588235294116
0.09748456385520879 0.36470588235294116
0.10508659032974582 0.36470588235294116
0.10772439286648917 0.36470588235294116
0.10875161401800323 0.36470588235294116
0.10954951527384166 0.36470588235294116
0.11140562261050509 0.36470588235294116
0.11246109886409204 0.37058823529411766
0.11291237926781462 0.3764705882352941
0.112999696564253 0.3764705882352941
0.11339569992697077 0.38235294117647056
0.11397286283997918 0.38235294117647056
0.11535129032274549 0.38823529411764707
0.11606985078350832 0.3941176470588235
0.11683723074456986 0.4
0.12296262032329064 0.4
0.12306421383213458 0.40588235294117647
0.12535710551369156 0.4117647058823529
0.12606696367749565 0.4176470588235294
0.12625212918302875 0.4176470588235294
0.13140010788058823 0.4235294117647059
0.13292865014725938 0.4294117647058823
0.13376581339912016 0.4294117647058823
0.13726406795352752 0.43529411764705883
0.14002002749500983 0.4411764705882353
0.14365492952071848 0.4411764705882353
0.14481847400625178 0.4411764705882353
0.14511244791950964 0.4411764705882353
0.15019296371615232 0.4470588235294118
0.15051186657449386 0.4470588235294118
0.15218477588463772 0.4470588235294118
0.15342642151122018 0.4470588235294118
0.15541921041798612 0.4470588235294118
0.15779563549516157 0.45294117647058824
0.1589842718913503 0.45294117647058824
0.16377605865318792 0.45294117647058824
0.16387314661352156 0.45294117647058824
0.16471558926956031 0.4588235294117647
0.16585776861202245 0.4588235294117647
0.167799043246533 0.4588235294117647
0.1687763196607594 0.4588235294117647
0.1709048500642876 0.4588235294117647
0.17884524246513958 0.4588235294117647
0.1794427527147987 0.4588235294117647
0.18155597762230255 0.4588235294117647
0.18564536204037166 0.4588235294117647
0.18768776317204663 0.4647058823529412
0.19295336994556686 0.47058823529411764
0.19699887130012114 0.4764705882352941
0.19853500189674247 0.4764705882352941
0.19895665978200106 0.4823529411764706
0.20293114998491282 0.48823529411764705
0.2031057223359101 0.49411764705882355
0.21490637142315988 0.5
0.2253081844203226 0.5
0.22654968815065732 0.5
0.22661662624701354 0.5
0.230333723426053 0.5058823529411764
0.23095649251562106 0.5058823529411764
0.23311860049877292 0.5058823529411764
0.23508793559437313 0.5058823529411764
0.23611366090275446 0.5117647058823529
0.23678063761806 0.5176470588235295
0.2377551927825916 0.5176470588235295
0.23981546221907135 0.5176470588235295
0.23999390131345194 0.5235294117647059
0.2416818832284909 0.5235294117647059
0.24385656060958297 0.5235294117647059
0.2472126981923947 0.5294117647058824
0.24755416430596097 0.5294117647058824
0.24863960615099534 0.5294117647058824
0.24875147189812205 0.5352941176470588
0.25114514962902174 0.5411764705882353
0.25346747415176346 0.5411764705882353
0.25650379332436424 0.5411764705882353
0.2581869258910868 0.5470588235294118
0.26185790384972624 0.5470588235294118
0.2633605367000145 0.5529411764705883
0.2659641968232856 0.5529411764705883
0.2665792061951121 0.5529411764705883
0.2681364595800372 0.5529411764705883
0.2683326056685261 0.5529411764705883
0.2687626802059964 0.5529411764705883
0.26910696962891395 0.5588235294117647
0.26986943883691883 0.5647058823529412
0.2704550381467855 0.5647058823529412
0.2726507020400524 0.5647058823529412
0.2734595903587956 0.5647058823529412
0.2797883610299369 0.5647058823529412
0.2825412406492921 0.5647058823529412
0.2833004081496401 0.5647058823529412
0.28915952714673493 0.5705882352941176
0.28938458971270115 0.5705882352941176
0.2910787043768702 0.5705882352941176
0.29275975600891546 0.5764705882352941
0.29609059462008286 0.5823529411764706
0.29687215431606706 0.5823529411764706
0.2983504609904367 0.5882352941176471
0.30079923532971636 0.5882352941176471
0.3008302202741511 0.5882352941176471
0.3098563182042065 0.5882352941176471
0.3102001033860629 0.5882352941176471
0.3103435228595862 0.5941176470588235
0.3119290172056896 0.5941176470588235
0.31538844311287145 0.5941176470588235
0.315873362775984 0.6
0.31622482323615775 0.6
0.31823879103326363 0.6
0.3188023972938479 0.6
0.3200691551762601 0.6
0.32191492940165456 0.6058823529411764
0.32295793916897114 0.611764705882353
0.3232944883321224 0.6176470588235294
0.3251236736420466 0.6176470588235294
0.32600897555223185 0.6235294117647059
0.3351134636110083 0.6294117647058823
0.33793027217261445 0.6294117647058823
0.33868430888320306 0.6294117647058823
0.3465767398228207 0.6352941176470588
0.3477386683199343 0.6352941176470588
0.35102707504477376 0.6411764705882353
0.35387427898119134 0.6470588235294118
0.3630145213713412 0.6529411764705882
0.3699564920704897 0.6588235294117647
0.37414536680239624 0.6647058823529411
0.37856272803447133 0.6647058823529411
0.3838859862715036 0.6647058823529411
0.38449310401391873 0.6705882352941176
0.38534314375736234 0.6764705882352942
0.3865322503977484 0.6823529411764706
0.39127305315682315 0.6882352941176471
0.3954096372939521 0.6882352941176471
0.4007451946861158 0.6941176470588235
0.403573141981576 0.6941176470588235
0.4054315004344089 0.6941176470588235
0.4061044831514934 0.7
0.41153332511884216 0.7
0.41293390942374414 0.7
0.4168766662259007 0.7
0.42016588650848496 0.7
0.4331970893311107 0.7
0.44341189793589114 0.7058823529411765
0.44368003984454046 0.7058823529411765
0.44430567478809985 0.711764705882353
0.44568460006992383 0.7176470588235294
0.4484636954088767 0.7176470588235294
0.4486496961325443 0.7235294117647059
0.45851643221938404 0.7235294117647059
0.47042271217307596 0.7235294117647059
0.47104304921324835 0.7235294117647059
0.4765908401498877 0.7294117647058823
0.4769599123539886 0.7294117647058823
0.4777117692200181 0.7294117647058823
0.4838785956718468 0.7352941176470589
0.4997378175746821 0.7411764705882353
0.5011944391473362 0.7411764705882353
0.5021499478076321 0.7470588235294118
0.5024460647457599 0.7470588235294118
0.5036203558649759 0.7529411764705882
0.5076721198066085 0.7588235294117647
0.5089858756769707 0.7647058823529411
0.5094565251711358 0.7705882352941177
0.5136308121749102 0.7764705882352941
0.5233608914833431 0.7823529411764706
0.5321384836051779 0.7823529411764706
0.5347927315130809 0.7823529411764706
0.5365707888807688 0.788235294117647
0.5398085088819463 0.788235294117647
0.5399108679725462 0.788235294117647
0.5480749756285267 0.788235294117647
0.5519694371807733 0.7941176470588235
0.5568604291040745 0.8
0.5654576910914011 0.8058823529411765
0.5929423886258093 0.8117647058823529
0.5961470760369958 0.8176470588235294
0.6085293601311068 0.8176470588235294
0.6160159219172112 0.8235294117647058
0.6170774622847942 0.8294117647058824
0.6402798125895628 0.8352941176470589
0.6538111989421251 0.8411764705882353
0.6616846246595252 0.8470588235294118
0.6922717868709846 0.8529411764705882
0.6926153472691773 0.8588235294117647
0.7018345189923084 0.8647058823529412
0.7169381382216845 0.8647058823529412
0.7279657531789615 0.8705882352941177
0.7371663161049694 0.8764705882352941
0.7371865451715994 0.8823529411764706
0.7576552658330832 0.888235294117647
0.7580327932626061 0.888235294117647
0.7618084336854182 0.888235294117647
0.7736797142725802 0.8941176470588236
0.7765736393818968 0.9
0.7783385491259613 0.9058823529411765
0.7811928354771902 0.9117647058823529
0.8065842373819184 0.9176470588235294
0.8085703822949911 0.9235294117647059
0.8141822296436233 0.9294117647058824
0.8156347011912967 0.9294117647058824
0.8230159183484159 0.9352941176470588
0.832588712777965 0.9352941176470588
0.8392218431818339 0.9352941176470588
0.8458133617750866 0.9411764705882353
0.8557379132695557 0.9411764705882353
0.8654527573888777 0.9470588235294117
0.8671751255875519 0.9470588235294117
0.8696466562505409 0.9529411764705882
0.9080073301290005 0.9529411764705882
0.9127936746959433 0.9588235294117647
0.9338386734919051 0.9588235294117647
0.9383991755135346 0.9588235294117647
0.940433424053599 0.9647058823529412
0.9495783334324532 0.9705882352941176
0.9583903536941416 0.9705882352941176
0.9690589353742525 0.9705882352941176
0.9779912529832568 0.9705882352941176
0.9959974285925068 0.9764705882352941
1.0 1.0

